Multiplicative excellent families of elliptic surfaces of type E_7 or E_8

We describe explicit multiplicative excellent families of rational elliptic surfaces with Galois group isomorphic to the Weyl group of the root lattices E_7 or E_8. The Weierstrass coefficients of each family are related by an invertible polynomial transformation to the generators of the multiplicative invariant ring of the associated Weyl group, given by the fundamental characters of the corresponding Lie group. As an application, we give examples of elliptic surfaces with multiplicative reduction and all sections defined over Q for most of the entries of fiber configurations and Mordell-Weil lattices in [Oguiso-Shioda '91], as well as examples of explicit polynomials with Galois group W(E_7) or W(E_8).

==> E7Phi.txt <==

p: y^2+t*x*y- ( x^3 + x*(p0 + p1*t + p2*t^2) + q0 + q1*t + q2*t^2 + q3*t^3 - t^4)$

p: rat(p)$

minimal sections

pp: ev(p, x = a*t + b, y = c*t^2 + d*t + e)$

c^2+a*c+1 
-q3-a*p2+(2*c+a)*d+b*c-a^3
-q2-b*p2-a*p1+(2*c+a)*e+d^2+b*d-3*a^2*b
-q1-b*p1-a*p0+(2*d+b)*e-3*a*b^2
-q0-b*p0+e^2-b^3

solve the first two equations for a and b. we get

a = -(c^2+1)/c;
b = (c^3*q3+(-c^4-c^2)*p2+(c^2-c^4)*d-c^6-3*c^4-3*c^2-1)/c^4;

solving third for e, we get

e = ((c^5*p2-c^5*d+3*c^7+6*c^5+3*c^3)*q3
   +c^6*q2+(-c^6-c^4)*p2^2+(2*c^4*d-4*c^8-12*c^6-12*c^4-4*c^2)*p2
   +(-c^7-c^5)*p1-c^4*d^2+(-2*c^8+6*c^4+4*c^2)*d-3*c^10-15*c^8-30*c^6-30*c^4
   -15*c^2-3)
   /(c^7-c^5);

msubstituting these back in we get

r1 := c^6*p2*q3^2-c^6*d*q3^2+6*c^8*q3^2+6*c^6*q3^2+c^7*q2*q3-2*c^7*p2^2*q3
           -2*c^5*p2^2*q3+2*c^7*d*p2*q3+4*c^5*d*p2*q3-14*c^9*p2*q3
           -30*c^7*p2*q3-18*c^5*p2*q3-2*c^3*p2*q3-2*c^8*p1*q3-c^7*d^2*q3
           -2*c^5*d^2*q3-4*c^9*d*q3+18*c^7*d*q3+24*c^5*d*q3+2*c^3*d*q3
           -12*c^11*q3-48*c^9*q3-72*c^7*q3-48*c^5*q3-12*c^3*q3-c^8*p2*q2
           -c^6*p2*q2+c^8*d*q2+c^6*d*q2-c^10*q2-3*c^8*q2-3*c^6*q2-c^4*q2
           -c^9*q1+c^7*q1+c^8*p2^3+2*c^6*p2^3+c^4*p2^3-c^8*d*p2^2-4*c^6*d*p2^2
           -3*c^4*d*p2^2+8*c^10*p2^2+26*c^8*p2^2+30*c^6*p2^2+14*c^4*p2^2
           +2*c^2*p2^2+2*c^9*p1*p2+2*c^7*p1*p2+3*c^6*d^2*p2+3*c^4*d^2*p2
           +4*c^10*d*p2-16*c^8*d*p2-48*c^6*d*p2-32*c^4*d*p2-4*c^2*d*p2
           +13*c^12*p2+66*c^10*p2+135*c^8*p2+140*c^6*p2+75*c^4*p2+18*c^2*p2+p2
           -4*c^7*d*p1+2*c^11*p1+6*c^9*p1+6*c^7*p1+2*c^5*p1+c^10*p0-c^6*p0
           -c^6*d^3-c^4*d^3+c^10*d^2-7*c^8*d^2+9*c^6*d^2+19*c^4*d^2+2*c^2*d^2
           +5*c^12*d-51*c^8*d-104*c^6*d-81*c^4*d-24*c^2*d-d+6*c^14+42*c^12
           +126*c^10+210*c^8+210*c^6+126*c^4+42*c^2+6;

r2:= -(c^13*q3^3-2*c^11*q3^3+c^9*q3^3-c^12*p2^2*q3^2+2*c^12*d*p2*q3^2
           -9*c^14*p2*q3^2-9*c^12*p2*q3^2-3*c^10*p2*q3^2-3*c^8*p2*q3^2
           -c^12*d^2*q3^2+3*c^14*d*q3^2+21*c^12*d*q3^2-3*c^10*d*q3^2
           +3*c^8*d*q3^2-12*c^16*q3^2-39*c^14*q3^2-48*c^12*q3^2-30*c^10*q3^2
           -12*c^8*q3^2-3*c^6*q3^2-2*c^13*p2*q2*q3+2*c^13*d*q2*q3-6*c^15*q2*q3
           -12*c^13*q2*q3-6*c^11*q2*q3+2*c^13*p2^3*q3+2*c^11*p2^3*q3
           -2*c^13*d*p2^2*q3-6*c^11*d*p2^2*q3+17*c^15*p2^2*q3+42*c^13*p2^2*q3
           +36*c^11*p2^2*q3+14*c^9*p2^2*q3+3*c^7*p2^2*q3+2*c^14*p1*p2*q3
           +2*c^12*p1*p2*q3+6*c^11*d^2*p2*q3+2*c^15*d*p2*q3-48*c^13*d*p2*q3
           -60*c^11*d*p2*q3-16*c^9*d*p2*q3-6*c^7*d*p2*q3+36*c^17*p2*q3
           +162*c^15*p2*q3+294*c^13*p2*q3+276*c^11*p2*q3+144*c^9*p2*q3
           +42*c^7*p2*q3+6*c^5*p2*q3-2*c^14*d*p1*q3-2*c^12*d*p1*q3
           +6*c^16*p1*q3+18*c^14*p1*q3+18*c^12*p1*q3+6*c^10*p1*q3+c^15*p0*q3
           -2*c^13*p0*q3+c^11*p0*q3-2*c^11*d^3*q3-c^15*d^2*q3-6*c^13*d^2*q3
           +42*c^11*d^2*q3+2*c^9*d^2*q3+3*c^7*d^2*q3+12*c^17*d*q3-6*c^15*d*q3
           -102*c^13*d*q3-156*c^11*d*q3-96*c^9*d*q3-30*c^7*d*q3-6*c^5*d*q3
           +21*c^19*q3+138*c^17*q3+390*c^15*q3+618*c^13*q3+600*c^11*q3
           +366*c^9*q3+138*c^7*q3+30*c^5*q3+3*c^3*q3-c^14*q2^2+2*c^14*p2^2*q2
           +2*c^12*p2^2*q2-4*c^12*d*p2*q2+8*c^16*p2*q2+24*c^14*p2*q2
           +24*c^12*p2*q2+8*c^10*p2*q2+2*c^15*p1*q2+2*c^13*p1*q2+2*c^12*d^2*q2
           +4*c^16*d*q2-12*c^12*d*q2-8*c^10*d*q2+6*c^18*q2+30*c^16*q2
           +60*c^14*q2+60*c^12*q2+30*c^10*q2+6*c^8*q2+c^16*q0-2*c^14*q0
           +c^12*q0-c^14*p2^4-2*c^12*p2^4-c^10*p2^4+4*c^12*d*p2^3
           +4*c^10*d*p2^3-9*c^16*p2^3-33*c^14*p2^3-46*c^12*p2^3-30*c^10*p2^3
           -9*c^8*p2^3-c^6*p2^3-2*c^15*p1*p2^2-4*c^13*p1*p2^2-2*c^11*p1*p2^2
           -2*c^12*d^2*p2^2-6*c^10*d^2*p2^2-7*c^16*d*p2^2+15*c^14*d*p2^2
           +66*c^12*d*p2^2+62*c^10*d*p2^2+21*c^8*d*p2^2+3*c^6*d*p2^2
           -25*c^18*p2^2-141*c^16*p2^2-333*c^14*p2^2-425*c^12*p2^2
           -315*c^10*p2^2-135*c^8*p2^2-31*c^6*p2^2-3*c^4*p2^2+4*c^13*d*p1*p2
           +4*c^11*d*p1*p2-8*c^17*p1*p2-32*c^15*p1*p2-48*c^13*p1*p2
           -32*c^11*p1*p2-8*c^9*p1*p2-c^16*p0*p2+c^14*p0*p2+c^12*p0*p2
           -c^10*p0*p2+4*c^10*d^3*p2-3*c^16*d^2*p2+9*c^14*d^2*p2
           -30*c^12*d^2*p2-54*c^10*d^2*p2-15*c^8*d^2*p2-3*c^6*d^2*p2
           -22*c^18*d*p2-42*c^16*d*p2+78*c^14*d*p2+298*c^12*d*p2+342*c^10*d*p2
           +186*c^8*d*p2+50*c^6*d*p2+6*c^4*d*p2-27*c^20*p2-207*c^18*p2
           -696*c^16*p2-1344*c^14*p2-1638*c^12*p2-1302*c^10*p2-672*c^8*p2
           -216*c^6*p2-39*c^4*p2-3*c^2*p2-c^16*p1^2-2*c^14*p1^2-c^12*p1^2
           -2*c^13*d^2*p1-2*c^11*d^2*p1-4*c^17*d*p1-4*c^15*d*p1+12*c^13*d*p1
           +20*c^11*d*p1+8*c^9*d*p1-6*c^19*p1-36*c^17*p1-90*c^15*p1
           -120*c^13*p1-90*c^11*p1-36*c^9*p1-6*c^7*p1-c^16*d*p0+3*c^14*d*p0
           -3*c^12*d*p0+c^10*d*p0-c^18*p0-c^16*p0+2*c^14*p0+2*c^12*p0-c^10*p0
           -c^8*p0-c^10*d^4-c^16*d^3+c^14*d^3-10*c^12*d^3+22*c^10*d^3
           +3*c^8*d^3+c^6*d^3-7*c^18*d^2-3*c^16*d^2+3*c^14*d^2-53*c^12*d^2
           -105*c^10*d^2-69*c^8*d^2-19*c^6*d^2-3*c^4*d^2-15*c^20*d-69*c^18*d
           -84*c^16*d+108*c^14*d+438*c^12*d+570*c^10*d+396*c^8*d+156*c^6*d
           +33*c^4*d+3*c^2*d-10*c^22-97*c^20-424*c^18-1101*c^16-1884*c^14
           -2226*c^12-1848*c^10-1074*c^8-426*c^6-109*c^4-16*c^2-1);

z := Resultant(r1,r2,d);
z := z/(c^30*(c^2-1)^4);
z := Numerator(z); 




==> E7Psi.txt <==

p: y^2+t*x*y- ( x^3 + x*(p0 + p1*t + p2*t^2) + q0 + q1*t + q2*t^2 + q3*t^3 - t^4)$

p: rat(p)$

sections of height 2.

pp: ev(p, x = a*t^2 + b*t + c, y = d*t^3 + e*t^2 + f*t + g)$

first eqn is d^2 + a*d - a^3

set d = a*r
then a = r^2 + r

sum of 2 pts

x-coord: (d2^2-2*d1*d2+a2*d2-a1*d2+d1^2-a2*d1+a1*d1-a2^3+a1*a2^2+a1^2*a2-a1^3)
 /(a2-a1)^2$


y-coord: -(d2^3-3*d1*d2^2+2*a2*d2^2-2*a1*d2^2+3*d1^2*d2-4*a2*d1*d2+4*a1*d1*d2-a2^3*d2
      +a2^2*d2+3*a1^2*a2*d2-2*a1*a2*d2-2*a1^3*d2+a1^2*d2-d1^3+2*a2*d1^2
      -2*a1*d1^2+2*a2^3*d1-3*a1*a2^2*d1-a2^2*d1+2*a1*a2*d1+a1^3*d1-a1^2*d1
      -a2^4+2*a1*a2^3-2*a1^3*a2+a1^4)
 /(a2-a1)^3$

r3 = r1*r2/(r1 + r2 + 1)

so 1/r3 + 1 = (1 + 1/r1)*(1+1/r2);

so specialization is either 1+1/r = 1+a/d
or its inverse

to figure out which, add 2 things of smaller norm

get 1+1/r3 = c1*c2

so this is the right parameter

----------------------------

p: y^2+t*x*y- ( x^3 + x*(p0 + p1*t + p2*t^2) + q0 + q1*t + q2*t^2 + q3*t^3 - t^4)$

p: rat(p)$

minimal sections (note at the end r = 1/(u-1))

pp: ev(p, x = a*t^2 + b*t + c, y = d*t^3 + e*t^2 + f*t + g)$

d^2+a*d-a^3
(2*d+a)*e+b*d-3*a^2*b
-a*p2+(2*d+a)*f+e^2+b*e+c*d-3*a^2*c-3*a*b^2+1
-q3-b*p2-a*p1+(2*d+a)*g+(2*e+b)*f+c*e-6*a*b*c-b^3
-q2-c*p2-b*p1-a*p0+(2*e+b)*g+f^2+c*f-3*a*c^2-3*b^2*c
-q1-c*p1-b*p0+(2*f+c)*g-3*b*c^2
-q0-c*p0+g^2-c^3

r: rat(r)$
a: r^2 + r$
d: a*r$

plug these back in 
solve second equation for e (note: r != -1, -1/2, otherwise u = -infty or -1, which
will be excluded by the genericity condition)

e: b*r*(3*r+2)/(2*r+1)$

solve third equation for f

f: (12*c*r^6+32*c*r^5+4*p2*r^4+31*c*r^4+3*b^2*r^4+8*p2*r^3+13*c*r^3
              +6*b^2*r^3+5*p2*r^2+2*c*r^2+4*b^2*r^2-4*r^2+p2*r+b^2*r-4*r-1)
   /(r*(r+1)*(2*r+1)^3)$

g: (16*p1*r^8+24*b*c*r^8+64*p1*r^7+96*b*c*r^7+16*q3*r^6-8*b*p2*r^6
               +104*p1*r^6+158*b*c*r^6-2*b^3*r^6+48*q3*r^5-24*b*p2*r^5
               +88*p1*r^5+138*b*c*r^5-6*b^3*r^5+56*q3*r^4-26*b*p2*r^4
               +41*p1*r^4+68*b*c*r^4-7*b^3*r^4+24*b*r^4+32*q3*r^3-12*b*p2*r^3
               +10*p1*r^3+18*b*c*r^3-4*b^3*r^3+48*b*r^3+9*q3*r^2-2*b*p2*r^2
               +p1*r^2+2*b*c*r^2-b^3*r^2+34*b*r^2+q3*r+10*b*r+b)
   /(r^2*(r+1)^2*(2*r+1)^5)$

this eliminates everything except b,c,r

substitute in to the last 3 equations; call these r1,r2,r3

r1: -q2-c*p2-b*p1-a*p0+(2*e+b)*g+f^2+c*f-3*a*c^2-3*b^2*c$
r2: -q1-c*p1-b*p0+(2*f+c)*g-3*b*c^2$
r3: -q0-c*p0+g^2-c^3$

r1: num(r1)$
r2: num(r2)$
r3: num(r3)$

scale c:

r1: ev(r1, c = c/(r*(r+1)*(2*r+1)^2))$
r2: ev(r2, c = c/(r*(r+1)*(2*r+1)^2))$
r3: ev(r3, c = c/(r*(r+1)*(2*r+1)^2))$

s1: r1*coeff(r2,c^2) - r2*coeff(r1,c^2)$
s1: s1/(r*(r+1))$

s2: (3*r^2 + 3*r + 1)*r3 - (16*r^4 + 32*r^3 + 24*r^2 + 8*r + 1)*c*r1$
s2: s2*coeff(r1,c^2) - r1*coeff(s2,c^2)$

\\ now s1, s2 are linear in c

t1: coeff(s1,c)*ev(s2,c=0) - ev(s1,c=0)*coeff(s2,c)$

t1: t1/(2*r+1)^6$
t1: t1/(3*r^2+3*r+1)$

t2: coeff(r1,c^2)*ev(s1,c=0)^2 - coeff(r1,c)*ev(s1,c=0)*coeff(s1,c) + ev(r1,c=0)*coeff(s1,c)^2$
t2: t2/((2*r+1)^6*(3*r^2+3*r+1))$

t1: ev(t1, r = 1/(u-1))*(u-1)^28$
t1: ev(t1, b = b*(u+1)/(u-1)^2)/(u+1)^6$

t2: ev(t2, r = 1/(u-1))*(u-1)^28$
t2: ev(t2, b = b*(u+1)/(u-1)^2)/(u+1)^7$

gg: resultant(coeff(s1,c), ev(s1,c=0),b)$
gg: gg/(r^7*(r+1)^7*(2*r+1)^20*(3*r^2+3*r+1))$
gg: ev(gg, r = 1/(u-1))*(u-1)^42$

stringout("t1.txt",t1);
stringout("t2.txt",t2);
stringout("gg.txt",gg);

gg has degree 42, highest coeff -4*q3

resultant of t1 and t2, total degree 241
divisible by gg^2*u^18*(u+1)^7*(u^2+u+1)^7

t1, t2 and gg are saved in E7elim.txt

after removing these factors, we get a polynomial
of degree 126



==> E7allrelations.txt <==
eps_i in terms of lambda

{
eps1 = -q3;
eps2 = 28 + 12*p2 + p2^2 - q2;
eps3 = 10*p1 + 2*p1*p2 - q1 - 27*q3 - 6*p2*q3;
eps4 =  378 + 10*p0 + p1^2 + 312*p2 + 2*p0*p2 + 86*p2^2 + 8*p2^3 - q0 - 2*q2 - 6*p1*q3 + 9*q3^2;

eps5 = 202*p1 + 2*p0*p1 + 108*p1*p2 + 14*p1*p2^2 + 24*q1 + 6*p2*q1 - 2*p1*q2 - 351*q3 - 7*p0*q3 - 174*p2*q3 - 20*p2^2*q3 + 8*q2*q3;

eps6 = (48*p2+180)*q3^2+(-5*q1-38*p1*p2-140*p1)*q3+4*q2^2+(16*p2^2+96*p2-4*p0+155)*q2  +2*p1*q1+(12*p2+51)*q0+28*p2^4+360*p2^3+(4*p0+1765)*p2^2 +(8*p1^2+42*p0+3900)*p2+29*p1^2+p0^2+88*p0+3276;

eps7 = -36*q3^3+42*p1*q3^2
        +(4*q2-20*q0-56*p2^3-628*p2^2+(-14*p0-2352)*p2-16*p1^2-46*p0-2925)*q3
        +(3*q1+6*p1*p2+20*p1)*q2+(21*p2^2+162*p2-p0+323)*q1+6*p1*q0+42*p1*p2^3
        +448*p1*p2^2+(2*p0+1598)*p1*p2+2*p1^3+(6*p0+1896)*p1;
}

eta_i in terms of lambda

eta1 = -18 - 6*p2
eta2 = 99 + p0 + 72*p2 + 13*p2^2 - q2


---------------------------------------------------------------------------

eps_i in terms of chi_j

eps1 = -chi7
eps2 = chi6 + 1
eps3 = -chi7 - chi5
eps4 = chi6 + chi4 + 1
eps5 = (-chi6-chi3-1)*chi7+chi1^2*chi7+chi1*(chi5-chi7)-chi5-chi2*chi3;
{
eps6 = chi1*chi7^2+(chi5+(-chi1-1)*chi2)*chi7+chi6^2
       +(2*chi3-2*chi1^2+2*chi1+2)*chi6-chi2*chi5+(-2*chi1-1)*chi4
       +chi3^2+(4*chi1+2)*chi3+chi1*chi2^2-2*chi1^3+chi1^2+2*chi1+1;
}
{
eps7 = ((-chi1-1)*chi6+2*chi4+(-2*chi1-2)*chi3+chi1^3-3*chi1-1)*chi7
      +(-2*chi5+2*chi1*chi2)*chi6+(-chi3+chi1^2-chi1-2)*chi5+3*chi2*chi4
      +(-chi1-3)*chi2*chi3-chi2^3+(2*chi1^2-chi1)*chi2;
}

eta1 = -chi1 + 7
eta2 = -6*chi1 + chi3 + 28

--------------------------------------------------------------------------


p2 = (chi1-25)/6
p1 = (6*chi7-chi2)/2
p0 = -(3*chi6-3*chi3+chi1^2-2*chi1+7)/3
q3 = chi7
q2 = -(36*chi6-chi1^2-22*chi1+203)/36
q1 = (24*chi7+6*chi5+(-chi1-5)*chi2)/6
q0 = -((36*chi1+72)*chi6+108*chi4+(-36*chi1-180)*chi3-27*chi2^2+8*chi1^3+84*chi1^2-120*chi1+136)/108

inverse

chi1 = 6*p2+25;
chi2 = 6*q3-2*p1;
chi3 = -q2+13*p2^2+108*p2+p0+221;
chi4 = 9*q3^2-6*p1*q3-q2-q0+8*p2^3+85*p2^2+(2*p0+300)*p2+p1^2+10*p0+350;
chi5 = (6*p2+26)*q3+q1-2*p1*p2-10*p1;
chi6 = -q2+p2^2+12*p2+27;
chi7 = q3;



==> E7bigexample.txt <==

\\ la = (1,1,1,1,1,1,1) gives

{
p = c^56 - c^55 + 40*c^54 - 22*c^53 + 797*c^52 - 190*c^51 + 9878*c^50 - 1513*c^49 + 
    82195*c^48 - 17689*c^47 + 496844*c^46 - 175584*c^45 + 2336237*c^44 - 
    1196652*c^43 + 8957717*c^42 - 5726683*c^41 + 28574146*c^40 - 20119954*c^39 +
    75465618*c^38 - 53541106*c^37 + 163074206*c^36 - 110505921*c^35 + 
    287854250*c^34 - 181247607*c^33 + 420186200*c^32 - 243591901*c^31 + 
    518626022*c^30 - 278343633*c^29 + 554315411*c^28 - 278343633*c^27 + 
    518626022*c^26 - 243591901*c^25 + 420186200*c^24 - 181247607*c^23 + 
    287854250*c^22 - 110505921*c^21 + 163074206*c^20 - 53541106*c^19 + 
    75465618*c^18 - 20119954*c^17 + 28574146*c^16 - 5726683*c^15 + 8957717*c^14 
    - 1196652*c^13 + 2336237*c^12 - 175584*c^11 + 496844*c^10 - 17689*c^9 + 
    82195*c^8 - 1513*c^7 + 9878*c^6 - 190*c^5 + 797*c^4 - 22*c^3 + 40*c^2 - c + 
    1
};

p = subst(p,c,x);

lift(factor(p*Mod(1,7)))

lift(factor(p*Mod(1,101)))



==> E7elim.txt <==

{
t1 = (q3+b)*u^21+(-2*q3+2*p1+6*b)*u^20+(-b*q3^2+(q2-p2^2-12*p2-2*b^2-36)*q3+b*q2+q1-b*p2^2+(-2*p1-30*b)*p2-4*p1-b^3-87*b)*u^19+(-q3^3-9*b*q3^2+(2*q2+10*p2^2+90*p2+p0-15*b^2+214)*q3-b*q2+5*q1+25*b*p2^2+(-10*p1+156*b)*p2-44*p1+2*b*p0-7*b^3+241*b)*u^18+(2*q3^3+(-2*p1-3*b)*q3^2+(-6*q2-30*p2^2+(-6*b^2-228)*p2-8*b*p1+6*p0-47*b^2-435)*q3+(6*b*p2+4*b)*q2+(-6*p2-15)*q1-6*b*p2^3+(12*p1-40*b)*p2^2+(102*p1-6*b^3+6*b)*p2+(-8*b^2+204)*p1+12*b*p0-50*b^3+234*b)*u^17+(8*q3^3+(18*b*p2-2*p1+b^3+130*b)*q3^2+((-6*p2-2*b^2-34)*q2+b*q1+q0-2*p2^3+(2*b^2-2)*p2^2+(-2*b*p1-2*p0+48*b^2+30)*p2-p1^2-36*b*p1-3*p0+2*b^4+211*b^2-16)*q3+b*q2^2+(-q1-2*b*p2^2+2*p1*p2+6*p1-2*b^3-12*b)*q2+(p2^2-6*p2+b^2-37)*q1+2*b*q0+b*p2^4+(-2*p1-16*b)*p2^3+(-42*p1+2*b^3-372*b)*p2^2+((-2*b^2-190)*p1-4*b*p0+36*b^3-1782*b)*p2-2*b*p1^2+(2*p0-54*b^2-226)*p1+10*b*p0+b^5+55*b^3-2607*b)*u^16+(-32*q3^3+(-24*b*p2+26*p1+4*b^3-99*b)*q3^2+((12*p2-9*b^2+64)*q2+4*b*q1+6*q0+12*p2^3+(9*b^2+200)*p2^2+(16*b*p1-6*p0+90*b^2+1032)*p2-6*p1^2+88*b*p1-38*p0+7*b^4+361*b^2+1744)*q3+5*b*q2^2+(-5*q1-10*b*p2^2+(-2*p1-54*b)*p2-12*p1-8*b^3-66*b)*q2+(5*p2^2+48*p2+3*b^2+94)*q1+11*b*q0+5*b*p2^4+(2*p1+182*b)*p2^3+(-12*p1+8*b^3+1518*b)*p2^2+((30*b^2-188)*p1-22*b*p0+180*b^3+4878*b)*p2-15*b*p1^2+(6*p0+24*b^2-440)*p1-68*b*p0+3*b^5+498*b^3+5508*b)*u^15+(46*q3^3+(-66*b*p2-40*p1+19*b^3-343*b)*q3^2+((18*p2-34*b^2+90)*q2+14*b*q1+10*q0-26*p2^3+(-26*b^2-438)*p2^2+(20*b*p1+4*p0-360*b^2-2166)*p2+14*p1^2+(-2*b^3+140*b)*p1+(b^2-5)*p0+26*b^4-1030*b^2-3264)*q3+13*b*q2^2+(-9*q1+10*b*p2^2+(-6*p1+66*b)*p2+(2*b^2-18)*p1-24*b^3+210*b)*q2+(-3*p2^2+18*p2-2*b*p1-p0+81)*q1+(2*p1+32*b)*q0-23*b*p2^4+(14*p1-322*b)*p2^3+((-2*b^2+222)*p1-60*b^3-1638*b)*p2^2+(4*b*p1^2+(-2*p0+96*b^2+1014)*p1-28*b*p0-246*b^3-3654*b)*p2-2*p1^3-4*b*p1^2+(-4*p0-2*b^4+336*b^2+1434)*p1+(2*b^3-128*b)*p0+7*b^5-195*b^3-2892*b)*u^14+(-50*q3^3+(60*b*p2+30*p1+52*b^3+204*b)*q3^2+((-48*p2-63*b^2-218)*q2+15*b*q1+4*q0+16*p2^3+(-45*b^2+254)*p2^2+(-54*b*p1+28*p0+6*b^4-450*b^2+1188)*p2-4*p1^2+(-8*b^3-200*b)*p1+114*p0+99*b^4-1357*b^2+1586)*q3+17*b*q2^2+(-4*q1+26*b*p2^2+(8*p1-6*b^3+60*b)*p2+(6*b^2+48)*p1+2*b*p0-60*b^3-4*b)*q2+(-20*p2^2+(6*b^2-138)*p2-4*b*p1-5*p0+9*b^2-257)*q1+(-6*b*p2+8*p1+37*b)*q0+5*b*p2^4+(-24*p1+6*b^3-140*b)*p2^3+((-18*b^2-252)*p1+10*b*p0-132*b^3-1700*b)*p2^2+(14*b*p1^2+(-6*p0-54*b^2-902)*p1+106*b*p0+6*b^5-1194*b^3-6306*b)*p2+51*b*p1^2+(-28*p0-10*b^4+72*b^2-1036)*p1+(2*b^3+218*b)*p0+40*b^5-2541*b^3-7866*b)*u^13+(75*q3^3+(186*b*p2-54*p1+64*b^3+837*b)*q3^2+((-12*p2-46*b^2-58)*q2-4*b*q1-11*q0+28*p2^3+(130*b^2+430)*p2^2+(-88*b*p1-2*p0+30*b^4+1536*b^2+2046)*p2+11*p1^2+(-10*b^3-412*b)*p1+(-8*b^2+7)*p0+230*b^4+3869*b^2+3068)*q3-2*b*q2^2+(10*q1-8*b*p2^2+(4*p1-24*b^3-162*b)*p2+(6*b^2+12)*p1+14*b*p0-116*b^3-500*b)*q2+(2*p2^2+(18*b^2-12)*p2-4*b*p1-11*p0+27*b^2-49)*q1+(-24*b*p2+16*p1-11*b)*q0+58*b*p2^4+(-12*p1+24*b^3+898*b)*p2^3+((-42*b^2-180)*p1+10*b*p0+332*b^3+5504*b)*p2^2+(8*b*p1^2+(2*p0-462*b^2-814)*p1+130*b*p0+36*b^5+1596*b^3+15378*b)*p2+51*b*p1^2+(2*p0-14*b^4-1114*b^2-1166)*p1-b*p0^2+(-6*b^3+336*b)*p0+181*b^5+2450*b^3+16120*b)*u^12+(-96*q3^3+(-174*b*p2+84*p1-19*b^3-716*b)*q3^2+((72*p2+80*b^2+318)*q2-30*b*q1-20*q0-56*p2^3+(4*b^2-846)*p2^2+(108*b*p1-44*p0+12*b^4-18*b^2-3960)*p2-28*p1^2+(14*b^3+428*b)*p1+(-38*b^2-164)*p0-b^6+63*b^4+21*b^2-5720)*q3-34*b*q2^2+(18*q1-16*b*p2^2+(-12*p1-12*b^3+84*b)*p2+(-14*b^2-72)*p1+32*b*p0+b^5+6*b^3+368*b)*q2+(30*p2^2+(18*b^2+192)*p2-2*b*p1-14*p0-b^4-12*b^2+354)*q1+(-42*b*p2+20*p1+b^3-71*b)*q0-46*b*p2^4+(44*p1+4*b^3-596*b)*p2^3+((26*b^2+504)*p1-20*b*p0-b^5+234*b^3-3296*b)*p2^2+(-26*b*p1^2+(12*p0+2*b^4+120*b^2+1980)*p1+(-2*b^3-182*b)*p0+12*b^5+1548*b^3-8646*b)*p2+4*p1^3+(-b^3-81*b)*p1^2+((4*b^2+44)*p0+16*b^4+168*b^2+2552)*p1-3*b*p0^2+(-34*b^3-382*b)*p0-b^7+98*b^5+2918*b^3-8658*b)*u^11+(75*q3^3+(-174*b*p2-54*p1-121*b^3-716*b)*q3^2+((-12*p2+148*b^2-58)*q2-30*b*q1-11*q0+28*p2^3+(-148*b^2+430)*p2^2+(108*b*p1-2*p0-24*b^4-1680*b^2+2046)*p2+11*p1^2+(42*b^3+428*b)*p1+(-54*b^2+7)*p0-b^6-226*b^4-4022*b^2+3068)*q3-34*b*q2^2+(10*q1-16*b*p2^2+(4*p1+18*b^3+84*b)*p2+(-24*b^2+12)*p1+32*b*p0+b^5+204*b^3+368*b)*q2+(2*p2^2+(12*b^2-12)*p2-2*b*p1-11*p0-b^4-56*b^2-49)*q1+(-42*b*p2+16*p1+2*b^3-71*b)*q0-46*b*p2^4+(-12*p1-34*b^3-596*b)*p2^3+((72*b^2-180)*p1-20*b*p0-b^5-384*b^3-3296*b)*p2^2+(-26*b*p1^2+(2*p0+2*b^4+544*b^2-814)*p1+(-4*b^3-182*b)*p0-30*b^5-1914*b^3-8646*b)*p2+(-2*b^3-81*b)*p1^2+((6*b^2+2)*p0+42*b^4+1152*b^2-1166)*p1-3*b*p0^2+(-60*b^3-382*b)*p0-b^7-104*b^5-3127*b^3-8658*b)*u^10+(-50*q3^3+(186*b*p2+30*p1-121*b^3+837*b)*q3^2+((-48*p2+80*b^2-218)*q2-4*b*q1+4*q0+16*p2^3+(4*b^2+254)*p2^2+(-88*b*p1+28*p0-48*b^4-18*b^2+1188)*p2-4*p1^2+(42*b^3-412*b)*p1+(-38*b^2+114)*p0-402*b^4+21*b^2+1586)*q3-2*b*q2^2+(-4*q1-8*b*p2^2+(8*p1+18*b^3-162*b)*p2+(-14*b^2+48)*p1+14*b*p0+204*b^3-500*b)*q2+(-20*p2^2+(18*b^2-138)*p2-4*b*p1-5*p0-b^4-12*b^2-257)*q1+(-24*b*p2+8*p1+2*b^3-11*b)*q0+58*b*p2^4+(-24*p1-34*b^3+898*b)*p2^3+((26*b^2-252)*p1+10*b*p0-384*b^3+5504*b)*p2^2+(8*b*p1^2+(-6*p0+2*b^4+120*b^2-902)*p1+(-4*b^3+130*b)*p0-48*b^5-1914*b^3+15378*b)*p2+(-2*b^3+51*b)*p1^2+((4*b^2-28)*p0+56*b^4+168*b^2-1036)*p1-b*p0^2+(-60*b^3+336*b)*p0-226*b^5-3127*b^3+16120*b)*u^9+(46*q3^3+(60*b*p2-40*p1-19*b^3+204*b)*q3^2+((18*p2-46*b^2+90)*q2+15*b*q1+10*q0-26*p2^3+(130*b^2-438)*p2^2+(-54*b*p1+4*p0-24*b^4+1536*b^2-2166)*p2+14*p1^2+(14*b^3-200*b)*p1+(-8*b^2-5)*p0+b^6-226*b^4+3869*b^2-3264)*q3+17*b*q2^2+(-9*q1+26*b*p2^2+(-6*p1-12*b^3+60*b)*p2+(6*b^2-18)*p1+2*b*p0+6*b^3-4*b)*q2+(-3*p2^2+(18*b^2+18)*p2-4*b*p1-p0-b^4+27*b^2+81)*q1+(-6*b*p2+2*p1+b^3+37*b)*q0+5*b*p2^4+(14*p1+4*b^3-140*b)*p2^3+((-42*b^2+222)*p1+10*b*p0+234*b^3-1700*b)*p2^2+(14*b*p1^2+(-2*p0+2*b^4-462*b^2+1014)*p1+(-2*b^3+106*b)*p0-48*b^5+1548*b^3-6306*b)*p2-2*p1^3+(-b^3+51*b)*p1^2+(-4*p0+42*b^4-1114*b^2+1434)*p1+(-34*b^3+218*b)*p0+b^7-226*b^5+2918*b^3-7866*b)*u^8+(-32*q3^3+(-66*b*p2+26*p1+64*b^3-343*b)*q3^2+((12*p2-63*b^2+64)*q2+14*b*q1+6*q0+12*p2^3+(-45*b^2+200)*p2^2+(20*b*p1-6*p0+12*b^4-450*b^2+1032)*p2-6*p1^2+(-10*b^3+140*b)*p1-38*p0+63*b^4-1357*b^2+1744)*q3+13*b*q2^2+(-5*q1+10*b*p2^2+(-2*p1-24*b^3+66*b)*p2+(6*b^2-12)*p1+b^5-116*b^3+210*b)*q2+(5*p2^2+(6*b^2+48)*p2-2*b*p1-b^4+9*b^2+94)*q1+32*b*q0-23*b*p2^4+(2*p1+24*b^3-322*b)*p2^3+((-18*b^2-12)*p1-b^5+332*b^3-1638*b)*p2^2+(4*b*p1^2+(2*b^4-54*b^2-188)*p1-28*b*p0-30*b^5+1596*b^3-3654*b)*p2-4*b*p1^2+(6*p0+16*b^4+72*b^2-440)*p1+(-6*b^3-128*b)*p0+b^7-104*b^5+2450*b^3-2892*b)*u^7+(8*q3^3+(-24*b*p2-2*p1+52*b^3-99*b)*q3^2+((-6*p2-34*b^2-34)*q2+4*b*q1+q0-2*p2^3+(-26*b^2-2)*p2^2+(16*b*p1-2*p0+30*b^4-360*b^2+30)*p2-p1^2+(-8*b^3+88*b)*p1+(b^2-3)*p0-b^6+230*b^4-1030*b^2-16)*q3+5*b*q2^2+(-q1-10*b*p2^2+(2*p1-6*b^3-54*b)*p2+(2*b^2+6)*p1+b^5-60*b^3-66*b)*q2+(p2^2-6*p2-37)*q1+11*b*q0+5*b*p2^4+(-2*p1+6*b^3+182*b)*p2^3+((-2*b^2-42)*p1-b^5-132*b^3+1518*b)*p2^2+((96*b^2-190)*p1-22*b*p0+12*b^5-1194*b^3+4878*b)*p2-15*b*p1^2+(2*p0-14*b^4+336*b^2-226)*p1+(2*b^3-68*b)*p0+98*b^5-2541*b^3+5508*b)*u^6+(2*q3^3+(18*b*p2-2*p1+19*b^3+130*b)*q3^2+((-9*b^2-6)*q2+b*q1+(9*b^2-30)*p2^2+(-2*b*p1+6*b^4+90*b^2-228)*p2+(-2*b^3-36*b)*p1+6*p0-b^6+99*b^4+361*b^2-435)*q3+b*q2^2+(-2*b*p2^2-24*b^3-12*b)*q2+(-6*p2+3*b^2-15)*q1+2*b*q0+b*p2^4-16*b*p2^3+(12*p1-60*b^3-372*b)*p2^2+((30*b^2+102)*p1-4*b*p0+36*b^5-246*b^3-1782*b)*p2-2*b*p1^2+(-10*b^4+24*b^2+204)*p1+(2*b^3+10*b)*p0-b^7+181*b^5-195*b^3-2607*b)*u^5+(-q3^3+(4*b^3-3*b)*q3^2+((-2*b^2+2)*q2+(2*b^2+10)*p2^2+(48*b^2+90)*p2-8*b*p1+p0+26*b^4+211*b^2+214)*q3+(6*b*p2-8*b^3+4*b)*q2+(b^2+5)*q1-6*b*p2^3+(8*b^3-40*b)*p2^2+((-2*b^2-10)*p1+6*b^5+180*b^3+6*b)*p2+(-2*b^4-54*b^2-44)*p1+12*b*p0-b^7+40*b^5+498*b^3+234*b)*u^4+((b^3-9*b)*q3^2+(q2-p2^2+(-6*b^2-12)*p2+7*b^4-47*b^2-36)*q3+(-2*b^3-b)*q2+q1+(2*b^3+25*b)*p2^2+(-2*p1+36*b^3+156*b)*p2+(-8*b^2-4)*p1+2*b*p0+7*b^5+55*b^3+241*b)*u^3+(-b*q3^2+(2*b^4-15*b^2-2)*q3+b*q2-b*p2^2+(-6*b^3-30*b)*p2+2*p1+3*b^5-50*b^3-87*b)*u^2+((-2*b^2+1)*q3+b^5-7*b^3+6*b)*u-b^3+b;
}
{
t2 = (-q3^2-3*b*q3-2*b^2)*u^19+((-2*p1-6*b)*q3-4*b*p1-14*b^2)*u^18+(b*q3^3+(-q2+p2^2+12*p2+4*b^2+55)*q3^2+(-3*b*q2-q1+3*b*p2^2+(2*p1+54*b)*p2-4*p1+5*b^3+165*b)*q3-2*b^2*q2-2*b*q1+2*b^2*p2^2+(4*b*p1+60*b^2)*p2+2*b^4+162*b^2)*u^17+(7*b*q3^3+(-4*q2-8*p2^2-96*p2-p0+25*b^2-319)*q3^2+(-6*b*q2-8*q1-42*b*p2^2+(16*p1-324*b)*p2+104*p1-4*b*p0+29*b^3-624*b)*q3+b^2*q2-13*b*q1-49*b^2*p2^2+(26*b*p1-300*b^2)*p2-8*p1^2+80*b*p1-4*b^2*p0+11*b^4-498*b^2)*u^16+(b*q3^3+(9*q2+27*p2^2+(6*b^2+324)*p2+6*b*p1-6*p0+55*b^2+891)*q3^2+((-6*b*p2-4*p1-9*b)*q2+(6*p2+21)*q1+6*b*p2^3+(-8*p1+129*b)*p2^2+(-138*p1+18*b^3+594*b)*p2+(14*b^2-426)*p1-23*b*p0+135*b^3+756*b)*q3+(-12*b^2*p2-2*b*p1-23*b^2)*q2+(12*b*p2-6*p1+10*b)*q1+12*b^2*p2^3+(-22*b*p1+119*b^2)*p2^2+(12*p1^2-116*b*p1+12*b^4+492*b^2)*p2+48*p1^2+(10*b^3-128*b)*p1-22*b^2*p0+89*b^4+792*b^2)*u^15+(-58*b*q3^3+(25*q2-49*p2^2+(-18*b^2-588)*p2+30*b*p1-2*p0-b^4-174*b^2-1463)*q3^2+((12*b*p2-8*p1+2*b^3+84*b)*q2+(-2*b^2+17)*q1-12*b*p2^3+(32*p1-2*b^3-36*b)*p2^2+((4*b^2+350)*p1-36*b^3+216*b)*p2+(-4*p0+96*b^2+826)*p1-38*b*p0-2*b^5-101*b^3+792*b)*q3-b^2*q2^2+(2*b*q1+2*b^2*p2^2-4*b*p1*p2-12*b*p1+2*b^4+60*b^2)*q2-q1^2+(-2*b*p2^2+(4*p1+24*b)*p2-2*b^3+62*b)*q1-b^2*p2^4+4*b*p1*p2^3+(-4*p1^2+12*b*p1-2*b^4-60*b^2)*p2^2+(-48*p1^2+(4*b^3-124*b)*p1-24*b^4-828*b^2)*p2-112*p1^2+(-8*b*p0+76*b^3-400*b)*p1-66*b^2*p0-b^6+27*b^4-1944*b^2)*u^14+(-b*q3^3+(-50*q2+50*p2^2+(-78*b^2+600)*p2-18*b*p1+27*p0-4*b^4-454*b^2+1475)*q3^2+((18*b*p2+28*p1+9*b^3+45*b)*q2+(-18*p2-9*b^2-50)*q1-18*b*p2^3+(-40*p1-9*b^3-405*b)*p2^2+((6*b^2-380)*p1+18*b*p0-216*b^3-2106*b)*p2+12*b*p1^2+(-16*p0+88*b^2-848)*p1+69*b*p0-7*b^5-886*b^3-3228*b)*q3-5*b^2*q2^2+(10*b*q1+10*b^2*p2^2-8*b*p1*p2-4*p1^2-2*b*p1+8*b^4-16*b^2)*q2-5*q1^2+(-10*b*p2^2+(8*p1-12*b)*p2+18*p1-8*b^3+46*b)*q1-5*b^2*p2^4+8*b*p1*p2^3+(8*p1^2+194*b*p1-8*b^4+784*b^2)*p2^2+(60*p1^2+(4*b^3+964*b)*p1+36*b^2*p0-156*b^4+4620*b^2)*p2+(20*b^2+120)*p1^2+(-34*b*p0+180*b^3+1408*b)*p1+22*b^2*p0-3*b^6-333*b^4+7560*b^2)*u^13+(185*b*q3^3+(-9*q2-27*p2^2+(126*b^2-324)*p2-144*b*p1+6*p0-10*b^4+701*b^2-891)*q3^2+((-48*b*p2+4*p1+30*b^3-282*b)*q2+(-6*p2-24*b^2-21)*q1+48*b*p2^3+(8*p1-18*b^3+522*b)*p2^2+((-72*b^2+138)*p1+36*b*p0-84*b^3+2052*b)*p2+36*b*p1^2+(-426*b^2+428)*p1+(-2*b^3+188*b)*p0-16*b^5-255*b^3+2544*b)*q3-20*b^2*q2^2+(32*b*q1+28*b^2*p2^2+(8*b*p1+132*b^2)*p2+64*b*p1+2*b^2*p0+26*b^4+167*b^2)*q2-12*q1^2+(-20*b*p2^2-144*b*p2+6*p1-2*b*p0-22*b^3-259*b)*q1-8*b^2*p2^4+(-32*b*p1-420*b^2)*p2^3+(-304*b*p1-2*b^2*p0-14*b^4-4007*b^2)*p2^2+(-12*p1^2+(4*b*p0-124*b^3-1018*b)*p1+84*b^2*p0-396*b^4-14460*b^2)*p2+(-4*p0+68*b^2-48)*p1^2+(-44*b*p0-228*b^3-1104*b)*p1+(-2*b^4+202*b^2)*p0-6*b^6-1071*b^4-18312*b^2)*u^12+(-129*b*q3^3+(30*q2+6*p2^2+(180*b^2+72)*p2+108*b*p1-24*p0-44*b^4+899*b^2+253)*q3^2+((-12*b*p2-20*p1+92*b^3-33*b)*q2+(18*p2-70*b^2+42)*q1+12*b*p2^3+(8*p1+76*b^3+273*b)*p2^2+((-76*b^2+12)*p1-18*b*p0+990*b^3+1458*b)*p2-36*b*p1^2+(20*p0+6*b^4-420*b^2-78)*p1+(-7*b^3-46*b)*p0-56*b^5+2761*b^3+2310*b)*q3-44*b^2*q2^2+(62*b*q1-20*b^2*p2^2+(8*b*p1-216*b^2)*p2+4*p1^2+(-6*b^3+4*b)*p1+6*b^2*p0+64*b^4-625*b^2)*q2-18*q1^2+(10*b*p2^2-12*p1*p2+(6*b^2-18)*p1-6*b*p0-44*b^3-54*b)*q1+64*b^2*p2^4+(-8*b*p1+1080*b^2)*p2^3+(-4*p1^2+(6*b^3-172*b)*p1-6*b^2*p0+164*b^4+7105*b^2)*p2^2+((-12*b^2-12)*p1^2+(24*b*p0-248*b^3-852*b)*p1+108*b^2*p0+864*b^4+21180*b^2)*p2+8*b*p1^3+(-8*p0+36*b^2)*p1^2+(34*b*p0+6*b^5-746*b^3-1280*b)*p1+(-8*b^4+336*b^2)*p0-12*b^6+1369*b^4+23652*b^2)*u^11+(-12*b*q3^3+(30*q2+6*p2^2+(-216*b^2+72)*p2+36*b*p1-24*p0-104*b^4-1056*b^2+253)*q3^2+((72*b*p2-20*p1+176*b^3+408*b)*q2+(18*p2-111*b^2+42)*q1-72*b*p2^3+(8*p1+52*b^3-888*b)*p2^2+((138*b^2+12)*p1-72*b*p0-12*b^5+504*b^3-3888*b)*p2-24*b*p1^2+(20*p0+18*b^4+648*b^2-78)*p1+(-14*b^3-292*b)*p0-188*b^5+1351*b^3-5412*b)*q3-74*b^2*q2^2+(76*b*q1-20*b^2*p2^2+(-8*b*p1+12*b^4+96*b^2)*p2+4*p1^2+(-16*b^3-104*b)*p1+16*b^2*p0+166*b^4+438*b^2)*q2-18*q1^2+(44*b*p2^2+(-12*p1-12*b^3+240*b)*p2+(12*b^2-18)*p1-8*b*p0-120*b^3+420*b)*q1-50*b^2*p2^4+(56*b*p1-12*b^4-672*b^2)*p2^3+(-4*p1^2+(40*b^3+584*b)*p1-40*b^2*p0+182*b^4-3894*b^2)*p2^2+((-48*b^2-12)*p1^2+(40*b*p0+24*b^3+2232*b)*p1-228*b^2*p0-12*b^6+1452*b^4-10764*b^2)*p2+8*b*p1^3+(-8*p0-124*b^2)*p1^2+(104*b*p0+20*b^5-104*b^3+2856*b)*p1-b^2*p0^2+(-16*b^4-468*b^2)*p0-75*b^6+2995*b^4-11396*b^2)*u^10+(-129*b*q3^3+(-9*q2-27*p2^2+(-216*b^2-324)*p2+108*b*p1+6*p0-161*b^4-1056*b^2-891)*q3^2+((-12*b*p2+4*p1+246*b^3-33*b)*q2+(-6*p2-111*b^2-21)*q1+12*b*p2^3+(8*p1-198*b^3+273*b)*p2^2+((138*b^2+138)*p1-18*b*p0-42*b^5-2352*b^3+1458*b)*p2-36*b*p1^2+(30*b^4+648*b^2+428)*p1+(-26*b^3-46*b)*p0-401*b^5-6078*b^3+2310*b)*q3-74*b^2*q2^2+(62*b*q1-20*b^2*p2^2+(8*b*p1+36*b^4+96*b^2)*p2+(-28*b^3+4*b)*p1+16*b^2*p0+310*b^4+438*b^2)*q2-12*q1^2+(10*b*p2^2-24*b^3*p2+(12*b^2+6)*p1-6*b*p0-184*b^3-54*b)*q1-50*b^2*p2^4+(-8*b*p1-36*b^4-672*b^2)*p2^3+((100*b^3-172*b)*p1-40*b^2*p0-322*b^4-3894*b^2)*p2^2+((-48*b^2-12)*p1^2+(24*b*p0+680*b^3-852*b)*p1-228*b^2*p0-48*b^6-1752*b^4-10764*b^2)*p2+8*b*p1^3+(-4*p0-124*b^2-48)*p1^2+((2*b^3+34*b)*p0+34*b^5+1624*b^3-1280*b)*p1-b^2*p0^2+(-22*b^4-468*b^2)*p0-249*b^6-3089*b^4-11396*b^2)*u^9+(185*b*q3^3+(-50*q2+50*p2^2+(180*b^2+600)*p2-144*b*p1+27*p0-161*b^4+899*b^2+1475)*q3^2+((-48*b*p2+28*p1+176*b^3-282*b)*q2+(-18*p2-70*b^2-50)*q1+48*b*p2^3+(-40*p1+52*b^3+522*b)*p2^2+((-76*b^2-380)*p1+36*b*p0-36*b^5+504*b^3+2052*b)*p2+36*b*p1^2+(-16*p0+30*b^4-420*b^2-848)*p1+(-14*b^3+188*b)*p0+b^7-388*b^5+1351*b^3+2544*b)*q3-44*b^2*q2^2+(32*b*q1-20*b^2*p2^2+(8*b*p1+36*b^4-216*b^2)*p2-4*p1^2+(-16*b^3+64*b)*p1+6*b^2*p0-b^6+310*b^4-625*b^2)*q2-5*q1^2+(-20*b*p2^2+(8*p1-12*b^3-144*b)*p2+(6*b^2+18)*p1-2*b*p0+b^5-120*b^3-259*b)*q1+64*b^2*p2^4+(-32*b*p1-36*b^4+1080*b^2)*p2^3+(8*p1^2+(40*b^3-304*b)*p1-6*b^2*p0+b^6-322*b^4+7105*b^2)*p2^2+((-12*b^2+60)*p1^2+(4*b*p0-2*b^5+24*b^3-1018*b)*p1+108*b^2*p0-36*b^6-1752*b^4+21180*b^2)*p2+(36*b^2+120)*p1^2+(-44*b*p0+24*b^5-104*b^3-1104*b)*p1+(-22*b^4+336*b^2)*p0+b^8-230*b^6-3089*b^4+23652*b^2)*u^8+(-b*q3^3+(25*q2-49*p2^2+(126*b^2-588)*p2-18*b*p1-2*p0-104*b^4+701*b^2-1463)*q3^2+((18*b*p2-8*p1+92*b^3+45*b)*q2+(-24*b^2+17)*q1-18*b*p2^3+(32*p1+76*b^3-405*b)*p2^2+((-72*b^2+350)*p1+18*b*p0-42*b^5+990*b^3-2106*b)*p2+12*b*p1^2+(-4*p0+18*b^4-426*b^2+826)*p1+(-7*b^3+69*b)*p0+b^7-401*b^5+2761*b^3-3228*b)*q3-20*b^2*q2^2+(10*b*q1+28*b^2*p2^2+(-8*b*p1+12*b^4+132*b^2)*p2+(-6*b^3-2*b)*p1+2*b^2*p0-b^6+166*b^4+167*b^2)*q2-q1^2+(-10*b*p2^2+(4*p1-12*b)*p2-44*b^3+46*b)*q1-8*b^2*p2^4+(8*b*p1-12*b^4-420*b^2)*p2^3+(-4*p1^2+(6*b^3+194*b)*p1-2*b^2*p0+b^6+182*b^4-4007*b^2)*p2^2+(-48*p1^2+(-248*b^3+964*b)*p1+84*b^2*p0-36*b^6+1452*b^4-14460*b^2)*p2+(68*b^2-112)*p1^2+(-34*b*p0+34*b^5-746*b^3+1408*b)*p1+(-16*b^4+202*b^2)*p0+b^8-230*b^6+2995*b^4-18312*b^2)*u^7+(-58*b*q3^3+(9*q2+27*p2^2+(-78*b^2+324)*p2+30*b*p1-6*p0-44*b^4-454*b^2+891)*q3^2+((12*b*p2-4*p1+30*b^3+84*b)*q2+(6*p2-9*b^2+21)*q1-12*b*p2^3+(-8*p1-18*b^3-36*b)*p2^2+((6*b^2-138)*p1-12*b^5-84*b^3+216*b)*p2+(6*b^4+88*b^2-426)*p1+(-2*b^3-38*b)*p0+b^7-188*b^5-255*b^3+792*b)*q3-5*b^2*q2^2+(2*b*q1+10*b^2*p2^2-4*b*p1*p2-12*b*p1+64*b^4-16*b^2)*q2+(-2*b*p2^2+24*b*p2-6*p1-22*b^3+62*b)*q1-5*b^2*p2^4+4*b*p1*p2^3+(12*b*p1+164*b^4+784*b^2)*p2^2+(12*p1^2+(-124*b^3-124*b)*p1+36*b^2*p0-48*b^6+864*b^4+4620*b^2)*p2+(20*b^2+48)*p1^2+(-8*b*p0+20*b^5-228*b^3-400*b)*p1+(-8*b^4+22*b^2)*p0+b^8-249*b^6+1369*b^4+7560*b^2)*u^6+(b*q3^3+(-4*q2-8*p2^2+(-18*b^2-96)*p2+6*b*p1-p0-10*b^4-174*b^2-319)*q3^2+((-6*b*p2+9*b^3-9*b)*q2+(-2*b^2-8)*q1+6*b*p2^3+(-9*b^3+129*b)*p2^2+((4*b^2+16)*p1-216*b^3+594*b)*p2+(96*b^2+104)*p1-23*b*p0-56*b^5-886*b^3+756*b)*q3-b^2*q2^2+(2*b^2*p2^2-2*b*p1+26*b^4+60*b^2)*q2+(12*b*p2-8*b^3+10*b)*q1-b^2*p2^4+(-22*b*p1-14*b^4-60*b^2)*p2^2+((4*b^3-116*b)*p1-12*b^6-396*b^4-828*b^2)*p2-8*p1^2+(6*b^5+180*b^3-128*b)*p1+(-2*b^4-66*b^2)*p0+b^8-75*b^6-1071*b^4-1944*b^2)*u^5+(7*b*q3^3+(-q2+p2^2+(6*b^2+12)*p2-4*b^4+55*b^2+55)*q3^2+((2*b^3-6*b)*q2-q1+(-2*b^3-42*b)*p2^2+(2*p1-36*b^3-324*b)*p2+(14*b^2-4)*p1-4*b*p0-16*b^5-101*b^3-624*b)*q3+(-12*b^2*p2+8*b^4-23*b^2)*q2+(-2*b^3-13*b)*q1+12*b^2*p2^3+(-8*b^4+119*b^2)*p2^2+((4*b^3+26*b)*p1-156*b^4+492*b^2)*p2+(76*b^3+80*b)*p1-22*b^2*p0-12*b^6-333*b^4+792*b^2)*u^4+(b*q3^3+(-b^4+25*b^2)*q3^2+(-3*b*q2+3*b*p2^2+(18*b^3+54*b)*p2-2*p1-7*b^5+135*b^3+165*b)*q3+(2*b^4+b^2)*q2-2*b*q1+(-2*b^4-49*b^2)*p2^2+(4*b*p1-24*b^4-300*b^2)*p2+10*b^3*p1-4*b^2*p0-6*b^6+27*b^4-498*b^2)*u^3+((4*b^2-1)*q3^2+(-2*b^5+29*b^3-6*b)*q3-2*b^2*q2+2*b^2*p2^2+(12*b^4+60*b^2)*p2-4*b*p1-3*b^6+89*b^4+162*b^2)*u^2+((5*b^3-3*b)*q3-b^6+11*b^4-14*b^2)*u+2*b^4-2*b^2;
}
{
gg = -4*q3*u^42+(-4*q3-16*p1)*u^41+(-q3^3+(-4*q2+4*p2^2-48*p2+3)*q3-8*q1+16*p1*p2-144*p1)*u^40+(-17*q3^3+(-68*q2+68*p2^2-312*p2+134)*q3-132*q1+168*p1*p2-740*p1)*u^39+(-143*q3^3-2*p1*q3^2+(-581*q2+485*p2^2-1368*p2+4*p0-227)*q3-8*p1*q2-1134*q1+8*p1*p2^2+1116*p1*p2-2168*p1)*u^38+((6*p2-809)*q3^3-24*p1*q3^2+((24*p2-3254)*q2-24*p2^3+2390*p2^2-2088*p2+60*p0+436)*q3-120*p1*q2+(72*p2-6395)*q1-24*p1*p2^2+4462*p1*p2-4360*p1)*u^37+((90*p2-3315)*q3^3-202*p1*q3^2+((324*p2-13215)*q2-324*p2^3+6867*p2^2-2904*p2+4*p1^2+437*p0-1723)*q3-986*p1*q2+(984*p2-26294)*q1-310*p1*p2^2+13564*p1*p2+(8*p0-3224)*p1)*u^36+(-q3^5+(-5*q2+5*p2^2+576*p2-10361)*q3^3+(-9*q1+42*p1*p2-1284*p1)*q3^2+(-4*q2^2+(8*p2^2+2232*p2-41376)*q2-4*p2^4-1656*p2^3+15408*p2^2+(-24*p0+7272)*p2+76*p1^2+2012*p0+5910)*q3+(-8*q1+64*p1*p2-5352*p1)*q2+(8*p2^2+7266*p2-82640)*q1-64*p1*p2^3-2604*p1*p2^2+27232*p1*p2+(104*p0+5180)*p1)*u^35+(-14*q3^5+(-69*q2+69*p2^2+2532*p2-25339)*q3^3+(-121*q1+470*p1*p2-5876*p1)*q3^2+(-54*q2^2+(72*p2^2+10848*p2-101434)*q2-18*p2^4-6384*p2^3+16270*p2^2+(-276*p0+2832)*p2+532*p1^2+6445*p0-22197)*q3+(-104*q1+664*p1*p2-21846*p1)*q2+(-112*p2^2+35928*p2-203632)*q1-232*p1*p2^3-9282*p1*p2^2+42704*p1*p2+8*p1^3+(730*p0+39504)*p1)*u^34+(-87*q3^5-4*p1*q3^4+(-449*q2+401*p2^2+8532*p2+5*p0-48396)*q3^3+(-16*p1*q2-786*q1+16*p1*p2^2+2736*p1*p2-20646*p1)*q3^2+(-372*q2^2+(336*p2^2+40296*p2+8*p0-193816)*q2-16*p1*q1+36*p2^4-14664*p2^3+(-8*p0+21304)*p2^2+(56*p1^2-1536*p0+86784)*p2+2392*p1^2+15480*p0+52588)*q3-8*p1*q2^2+(-730*q1+16*p1*p2^2+4340*p1*p2-69824*p1)*q2+(-1514*p2^2+134604*p2+8*p0-387936)*q1-8*p1*p2^4-1292*p1*p2^3-32776*p1*p2^2+(-64*p0+8256)*p1*p2+112*p1^3+(3252*p0+67696)*p1)*u^33+(-357*q3^5-42*p1*q3^4+((6*p2-1925)*q2-6*p2^3+1697*p2^2+24648*p2+59*p0-65230)*q3^3+(-176*p1*q2+(30*p2-3299)*q1+116*p1*p2^2+11146*p1*p2-58184*p1)*q3^2+((12*p2-1695)*q2^2+(-24*p2^3+1218*p2^2+124824*p2+92*p0-257738)*q2-170*p1*q1+12*p2^5-387*p2^4-41304*p2^3+(-56*p0-85114)*p2^2+(508*p1^2-6072*p0-42240)*p2+7960*p1^2+27343*p0-96568)*q3-92*p1*q2^2+((48*p2-3352)*q1+16*p1*p2^2+19352*p1*p2-182666*p1)*q2+(-48*p2^3-10208*p2^2+402888*p2+88*p0-522264)*q1+76*p1*p2^4-1736*p1*p2^3-67054*p1*p2^2+(-536*p0-84288)*p1*p2+760*p1^3+(10746*p0+104160)*p1)*u^32+(-1158*q3^5-210*p1*q3^4+((54*p2-6179)*q2-54*p2^3+5039*p2^2+60888*p2-4*p1^2+301*p0-32836)*q3^3+(-992*p1*q2+(300*p2-10350)*q1+656*p1*p2^2+35532*p1*p2+(16*p0-134652)*p1)*q3^2+((120*p2-5558)*q2^2+(-240*p2^3+1276*p2^2+313128*p2-12*p1^2+512*p0-139172)*q2-854*p1*q1+120*p2^5+1114*p2^4-53928*p2^3+(12*p1^2-176*p0-132652)*p2^2+(2812*p1^2-18360*p0+168000)*p2+20608*p1^2-4*p0^2+31348*p0+266936)*q3-612*p1*q2^2+((504*p2-11152)*q1+120*p1*p2^2+71408*p1*p2+(16*p0-387832)*p1)*q2+(-288*p2^3-46424*p2^2+994806*p2-12*p1^2+506*p0-271924)*q1+60*p1*p2^4-6368*p1*p2^3+(-16*p0-151652)*p1*p2^2+(24*p1^3+(-2884*p0-432568)*p1)*p2+3672*p1^3+(27256*p0-150992)*p1)*u^31+(-2868*q3^5-868*p1*q3^4+((276*p2-15236)*q2-132*p2^3+11336*p2^2+(-6*p0+122562)*p2-16*p1^2+959*p0+106820)*q3^3+((3*q1+6*p1*p2-4100*p1)*q2+(-3*p2^2+1710*p2-25416)*q1-6*p1*p2^3+3128*p1*p2^2+97224*p1*p2+(144*p0-248836)*p1)*q3^2+(-q2^3+(3*p2^2+648*p2-13767)*q2^2+(-3*p2^4-1152*p2^3-4458*p2^2+(-24*p0+656628)*p2-80*p1^2+1798*p0+428110)*q2+7*q1^2+(-16*p1*p2-2960*p1)*q1+p2^6+504*p2^5+4113*p2^4+(24*p0-90852)*p2^3+(84*p1^2-514*p0-569746)*p2^2+(11320*p1^2-48324*p0-937632)*p2+42108*p1^2-38*p0^2-6421*p0-758252)*q3+(-2*q1+28*p1*p2-2716*p1)*q2^2+((4*p2^2+3024*p2-27536)*q1-56*p1*p2^3-448*p1*p2^2+215248*p1*p2+(152*p0-666126)*p1)*q2+(-2*p2^4-1872*p2^3-175984*p2^2+(-48*p0+1986888)*p2-112*p1^2+1796*p0+843712)*q1+28*p1*p2^5+1724*p1*p2^4+13520*p1*p2^3+(16*p0-82098)*p1*p2^2+(176*p1^3+(-10240*p0-492560)*p1)*p2+13712*p1^3+(56444*p0-269312)*p1)*u^30+(-5154*q3^5-3090*p1*q3^4+((1224*p2-28094)*q2-432*p2^3+16982*p2^2+(-42*p0+183360)*p2-16*p1^2+2332*p0+359164)*q3^3+((30*q1-13610*p1)*q2+(-66*p2^2+7122*p2-47226)*q1+72*p1*p2^3+11054*p1*p2^2+230316*p1*p2+(608*p0-345788)*p1)*q3^2+(-10*q2^3+(30*p2^2+2640*p2-25004)*q2^2+(-30*p2^4-4992*p2^3-49976*p2^2+(-192*p0+1018800)*p2-328*p1^2+4256*p0+1441608)*q2+68*q1^2+(-260*p1*p2-8726*p1)*q1+10*p2^6+2352*p2^5+40420*p2^4+(192*p0+217872)*p2^3+(720*p1^2+928*p0+524664)*p2^2+(37180*p1^2-92640*p0+1364256)*p2+(12*p0+64672)*p1^2-156*p0^2-106240*p0+1620528)*q3+(-19*q1+206*p1*p2-9208*p1)*q2^2+((-34*p2^2+12144*p2-50548)*q1-268*p1*p2^3-1744*p1*p2^2+571112*p1*p2+(824*p0-827424)*p1)*q2+(53*p2^4-7968*p2^3-563012*p2^2+(-408*p0+3038040)*p2-560*p1^2+4340*p0+2961628)*q1+62*p1*p2^5+3176*p1*p2^4+29896*p1*p2^3+(-56*p0-2160)*p1*p2^2+(976*p1^3+(-32488*p0-684056)*p1)*p2+42624*p1^3+(-8*p0^2+86664*p0-934624)*p1)*u^29+(-6729*q3^5-8286*p1*q3^4+((4200*p2-35252)*q2-672*p2^3+17888*p2^2+(-156*p0+186798)*p2-180*p1^2+4157*p0+621324)*q3^3+((141*q1-6*p1*p2-36512*p1)*q2+(-393*p2^2+23574*p2-3*p0-57728)*q1+366*p1*p2^3+29924*p1*p2^2+(-6*p0+470968)*p1*p2+24*p1^3+(1988*p0-295844)*p1)*q3^2+(-53*q2^3+(159*p2^2+8040*p2+3*p0-31299)*q2^2+(6*p1*q1-159*p2^4-14496*p2^3+(-6*p0-174834)*p2^2+(-12*p1^2-768*p0+1117548)*p2-1300*p1^2+7118*p0+2545250)*q2+317*q1^2+(-6*p1*p2^2-1556*p1*p2-22640*p1)*q1+53*p2^6+3000*p2^5+(3*p0+32901)*p2^4+(12*p1^2+624*p0+92772)*p2^3+(3384*p1^2+6094*p0-773390)*p2^2+(103744*p1^2+12*p0^2-138612*p0-3002016)*p2+(56*p0+65572)*p1^2-351*p0^2-267143*p0-2760188)*q3-2*p1*q2^3+(-106*q1+6*p1*p2^2+1148*p1*p2-24076*p1)*q2^2+((-316*p2^2+37200*p2+4*p0-62032)*q1-6*p1*p2^4-1816*p1*p2^3-18880*p1*p2^2+(-56*p0+1258448)*p1*p2+24*p1^3+(2840*p0-542474)*p1)*q2+6*p1*q1^2+(422*p2^4-23952*p2^3+(-4*p0-1519280)*p2^2+(-24*p1^2-1920*p0+2920728)*p2-2164*p1^2+6980*p0+4973008)*q1+2*p1*p2^6+668*p1*p2^5+19052*p1*p2^4+(56*p0+201808)*p1*p2^3+(496*p0+987242)*p1*p2^2+(3608*p1^3+(-82528*p0+1529008)*p1)*p2+112176*p1^3+(-60*p0^2+88876*p0+476736)*p1)*u^28+(-2922*q3^5-19012*p1*q3^4+((11358*p2-14057)*q2-126*p2^3+8933*p2^2+(-648*p0+36216)*p2-768*p1^2+3569*p0+597324)*q3^3+((459*q1+390*p1*p2-80128*p1)*q2+(-1827*p2^2+59508*p2-24*p0-20784)*q1+1050*p1*p2^3+64792*p1*p2^2+(12*p0+832896)*p1*p2+120*p1^3+(5682*p0+102284)*p1)*q3^2+(-192*q2^3+(648*p2^2+20952*p2+24*p0-11334)*q2^2+(42*p1*q1-720*p2^4-41328*p2^3+(-48*p0-521700)*p2^2+(-132*p1^2-2544*p0+31800)*p2-4616*p1^2+6128*p0+2088788)*q2+(-12*p2+952)*q1^2+(6*p1*p2^2-5092*p1*p2-49582*p1)*q1+264*p2^6+10008*p2^5+(24*p0+136170)*p2^4+(84*p1^2+2544*p0+1048776)*p2^3+(11136*p1^2+33424*p0+3257020)*p2^2+(247676*p1^2+72*p0^2-70728*p0+5034240)*p2+(144*p0-1096)*p1^2-410*p0^2-288388*p0+4200472)*q3-16*p1*q2^3+((6*p2-380)*q1+36*p1*p2^2+4312*p1*p2-50900*p1)*q2^2+((-12*p2^3-1760*p2^2+89496*p2+30*p0-24352)*q1-24*p1*p2^4-6464*p1*p2^3-76520*p1*p2^2+(-300*p0+2392496)*p1*p2+152*p1^3+(7472*p0+684632)*p1)*q2+40*p1*q1^2+(6*p2^5+3004*p2^4-31392*p2^3+(42*p0-3317672)*p2^2+(-184*p1^2-5760*p0-172590)*p2-6784*p1^2+6450*p0+4392100)*q1+4*p1*p2^6+424*p1*p2^5+10636*p1*p2^4+(156*p0+119584)*p1*p2^3+(56*p1^3+(1072*p0+815668)*p1)*p2^2+(10688*p1^3+(-187764*p0+1339480)*p1)*p2+255480*p1^3+(-244*p0^2-10456*p0-209680)*p1)*u^27+(11976*q3^5-36684*p1*q3^4+((24570*p2+58189)*q2-1314*p2^3-60601*p2^2+(-1878*p0-545856)*p2-2508*p1^2-2451*p0-326970)*q3^3+((1074*q1+2460*p1*p2-141204*p1)*q2+(-6654*p2^2+113814*p2-75*p0+93143)*q1+3660*p1*p2^3+132648*p1*p2^2+(18*p0+1316174)*p1*p2+392*p1^3+(11860*p0+1031440)*p1)*q3^2+(-472*q2^3+(1704*p2^2+42012*p2+93*p0+49529)*q2^2+(180*p1*q1-1560*p2^4-77976*p2^3+(-186*p0-1006150)*p2^2+(-600*p1^2-5976*p0-2272488)*p2-14388*p1^2-3*p0^2-2676*p0-582910)*q2+(-78*p2+2115)*q1^2+(204*p1*p2^2-10680*p1*p2+(-6*p0-88578)*p1)*q1+328*p2^6+3132*p2^5+(93*p0-25027)*p2^4+(144*p1^2+5256*p0-166008)*p2^3+(27624*p1^2+3*p0^2+70080*p0-1722926)*p2^2+((12*p0+518724)*p1^2+168*p0^2+89184*p0-6724992)*p2+(652*p0-161968)*p1^2-283*p0^2-146715*p0-7374588)*q3-86*p1*q2^3+((48*p2-960)*q1+234*p1*p2^2+13968*p1*p2+(6*p0-83596)*p1)*q2^2+((-96*p2^3-6912*p2^2+172464*p2+128*p0+103352)*q1-210*p1*p2^4-23520*p1*p2^3+(-12*p0-295984)*p1*p2^2+(-1360*p0+3593576)*p1*p2+608*p1^3+(14368*p0+2681154)*p1)*q2+140*p1*q1^2+(48*p2^5+12768*p2^4+41232*p2^3+(256*p0-5866688)*p2^2+(-776*p1^2-13296*p0-7522152)*p2-17500*p1^2-2*p0^2-3224*p0-1564488)*q1+62*p1*p2^6+3216*p1*p2^5+(6*p0+51836)*p1*p2^4+(1168*p0+429832)*p1*p2^3+(96*p1^3+(13856*p0+2409462)*p1)*p2^2+(23960*p1^3+(28*p0^2-312536*p0+5881920)*p1)*p2+(-24*p0+503432)*p1^3+(-556*p0^2-199642*p0+4542752)*p1)*u^26+(28539*q3^5-47232*p1*q3^4+((38016*p2+160801)*q2+2880*p2^3-88081*p2^2+(-3360*p0-1021524)*p2-11136*p1^2-13101*p0-1420788)*q3^3+((1734*q1+11436*p1*p2-185640*p1)*q2+(-18618*p2^2+166824*p2-159*p0+274538)*q1+4044*p1*p2^3+164712*p1*p2^2+(-486*p0+1468256)*p1*p2+1744*p1^3+(17732*p0+1871686)*p1)*q3^2+(-824*q2^3+(3480*p2^2+67392*p2+240*p0+149060)*q2^2+(630*p1*q1-3624*p2^4-141696*p2^3+(-624*p0-1707376)*p2^2+(-2292*p1^2-12960*p0-6198504)*p2-38904*p1^2-18*p0^2-27240*p0-6519784)*q2+(-312*p2+3462)*q1^2+(978*p1*p2^2-16128*p1*p2+(-30*p0-130968)*p1)*q1+968*p2^6+19008*p2^5+(384*p0+204140)*p2^4+(900*p1^2+14112*p0+1979592)*p2^3+(65616*p1^2+18*p0^2+167880*p0+9166792)*p2^2+((108*p0+999864)*p1^2+480*p0^2+584064*p0+18813696)*p2-48*p1^4+(2324*p0-332056)*p1^2+820*p0^2+575496*p0+14418840)*q3-304*p1*q2^3+((228*p2-1644)*q1+888*p1*p2^2+36600*p1*p2+(36*p0-103640)*p1)*q2^2+((-600*p2^3-23736*p2^2+(-12*p0+250176)*p2-12*p1^2+316*p0+295802)*q1-576*p1*p2^4-59472*p1*p2^3+(-48*p0-788048)*p1*p2^2+(24*p1^3+(-3992*p0+4291532)*p1)*p2+1840*p1^3+(21728*p0+4830912)*p1)*q2-q1^3+(6*p1*p2+392*p1)*q1^2+(372*p2^5+42804*p2^4+(12*p0+385152)*p2^3+(1004*p0-8068790)*p2^2+(-2048*p1^2-24096*p0-17306124)*p2-36872*p1^2-11*p0^2-26200*p0-12576096)*q1-8*p1*p2^6-1608*p1*p2^5+(12*p0-50648)*p1*p2^4+(-16*p1^3+(3080*p0-512948)*p1)*p2^3+(16*p1^3+(41440*p0-1631352)*p1)*p2^2+(43984*p1^3+(94*p0^2-443296*p0-1493184)*p1)*p2+(-104*p0+866576)*p1^3+(-1032*p0^2-487028*p0+283040)*p1)*u^25+(41079*q3^5-42922*p1*q3^4+((38592*p2+221677)*q2+7848*p2^3-92413*p2^2+(-5130*p0-1281708)*p2-28536*p1^2-28576*p0-2468796)*q3^3+((1782*q1+35268*p1*p2-154252*p1)*q2+(-43938*p2^2+150444*p2-255*p0+366981)*q1+2820*p1*p2^3+143668*p1*p2^2+(-1614*p0+1083474)*p1*p2+4464*p1^3+(21228*p0+2269292)*p1)*q3^2+(-816*q2^3+(3888*p2^2+63288*p2+327*p0+191148)*q2^2+(1668*p1*q1-3168*p2^4-128016*p2^3+(-942*p0-1560228)*p2^2+(-6792*p1^2-16392*p0-7383696)*p2-88204*p1^2-39*p0^2-47896*p0-9843706)*q2+(-1008*p2+3347)*q1^2+(3948*p1*p2^2-3968*p1*p2+(-84*p0-123076)*p1)*q1-3360*p2^6-106344*p2^5+(183*p0-1238616)*p2^4+(2184*p1^2+12504*p0-6644928)*p2^3+(125232*p1^2+39*p0^2+176968*p0-18371306)*p2^2+((312*p0+1684928)*p1^2+864*p0^2+849324*p0-27227232)*p2-160*p1^4+(5484*p0-459292)*p1^2+p0^3+2567*p0^2+1156127*p0-18870294)*q3-818*p1*q2^3+((720*p2-1648)*q1+2814*p1*p2^2+83408*p1*p2+(150*p0-70808)*p1)*q2^2+((-2304*p2^3-67264*p2^2+(-72*p0+223776)*p2-60*p1^2+456*p0+389960)*q1-2310*p1*p2^4-148384*p1*p2^3+(-300*p0-1894496)*p1*p2^2+(168*p1^3+(-11136*p0+2804840)*p1)*p2+4528*p1^3+(-6*p0^2+19744*p0+4706078)*p1)*q2-6*q1^3+(60*p1*p2+1056*p1)*q1^2+(1584*p2^5+118160*p2^4+(72*p0+1366560)*p2^3+(-108*p1^2+3288*p0-7200752)*p2^2+(-5304*p1^2-31056*p0-21652152)*p2-68564*p1^2-30*p0^2-51488*p0-20694056)*q1+314*p1*p2^6+4496*p1*p2^5+(150*p0-17864)*p1*p2^4+(-24*p1^3+(9984*p0-540248)*p1)*p2^3+(-64*p1^3+(6*p0^2+127328*p0-2470982)*p1)*p2^2+(69064*p1^3+(324*p0^2-373712*p0-3072992)*p1)*p2+(-256*p0+1315448)*p1^3+(-1236*p0^2-577210*p0+764480)*p1)*u^24+(24177*q3^5-3498*p1*q3^4+((3948*p2+99601)*q2+948*p2^3-87193*p2^2+(-3192*p0-736656)*p2-58932*p1^2-23710*p0-1791102)*q3^3+((21*q1+83130*p1*p2+28768*p1)*q2+(-86493*p2^2-13344*p2-96*p0+144295)*q1+3558*p1*p2^3+41816*p1*p2^2+(-5340*p0-225398)*p1*p2+9216*p1^3+(7390*p0+1102708)*p1)*q3^2+(-64*q2^3+(1272*p2^2+3504*p2+168*p0+82944)*q2^2+(3630*p1*q1-2352*p2^4-44448*p2^3+(-912*p0-302880)*p2^2+(-15948*p1^2-9744*p0-3542040)*p2-170540*p1^2-48*p0^2-39664*p0-6233548)*q2+(-2424*p2-176)*q1^2+(11178*p1*p2^2+49988*p1*p2+(-270*p0+5764)*p1)*q1-2312*p2^6-59280*p2^5+(744*p0-555072)*p2^4+(3228*p1^2+18960*p0-2369448)*p2^3+(203796*p1^2+120*p0^2+172576*p0-3533060)*p2^2+((996*p0+2553736)*p1^2+1464*p0^2+887832*p0+1082256)*p2-384*p1^4+(12544*p0-301700)*p1^2+4*p0^3+4542*p0^2+1336372*p0+3915156)*q3-1648*p1*q2^3+((1626*p2-68)*q1+6300*p1*p2^2+154792*p1*p2+(384*p0+34104)*p1)*q2^2+((-6132*p2^3-151328*p2^2+(-240*p0-22416)*p2-192*p1^2+194*p0+150200)*q1-5352*p1*p2^4-289472*p1*p2^3+(-864*p0-3605904)*p1*p2^2+(576*p1^3+(-23956*p0-1415392)*p1)*p2+9384*p1^3+(-24*p0^2+1216*p0+1019272)*p1)*q2-17*q1^3+(222*p1*p2+2392*p1)*q1^2+(5370*p2^5+284740*p2^4+(384*p0+3521472)*p2^3+(-492*p1^2+10582*p0+693496)*p2^2+(-12040*p1^2+6*p0^2-11136*p0-7907370)*p2+(12*p0-113204)*p1^2-28*p0^2-35628*p0-11377436)*q1-1028*p1*p2^6-35240*p1*p2^5+(192*p0-485832)*p1*p2^4+(40*p1^3+(18532*p0-3422720)*p1)*p2^3+(-440*p1^3+(12*p0^2+255968*p0-12982180)*p1)*p2^2+((-24*p0+87976)*p1^3+(728*p0^2-71496*p0-24002984)*p1)*p2+(-656*p0+1755056)*p1^3+(-844*p0^2-344584*p0-16420984)*p1)*u^23+(-51279*q3^5+99042*p1*q3^4+((-67644*p2-227384)*q2-5724*p2^3+122024*p2^2+(7170*p0+1490934)*p2-113848*p1^2+25852*p0+2161650)*q3^3+((-3000*q1+148896*p1*p2+336244*p1)*q2+(-135636*p2^2-289572*p2+333*p0-373560)*q1-6840*p1*p2^3-309484*p1*p2^2+(-13950*p0-2979456)*p1*p2+19728*p1^3+(-35220*p0-2691788)*p1)*q3^2+(1342*q2^3+(-5754*p2^2-114000*p2-423*p0-193862)*q2^2+(5922*p1*q1+4890*p2^4+221664*p2^3+(1134*p0+2744380)*p2^2+(-28884*p1^2+23160*p0+7746012)*p2-269276*p1^2+42*p0^2+41564*p0+7826228)*q2+(-4098*p2-5786)*q1^2+(21774*p1*p2^2+140636*p1*p2+(-558*p0+237424)*p1)*q1+2978*p2^6+99696*p2^5+(-279*p0+1227034)*p2^4+(8028*p1^2-18408*p0+6857028)*p2^3+(341340*p1^2-42*p0^2-252572*p0+21498856)*p2^2+((2700*p0+3652744)*p1^2-1044*p0^2-745224*p0+37935600)*p2-1296*p1^4+(24912*p0+505084)*p1^2-p0^3-1895*p0^2-770077*p0+29884038)*q3-2550*p1*q2^3+((2688*p2+2716)*q1+10770*p1*p2^2+233224*p1*p2+(708*p0+181288)*p1)*q2^2+((-11424*p2^3-257288*p2^2+(-504*p0-436512)*p2-372*p1^2-588*p0-400288)*q1-11298*p1*p2^4-489776*p1*p2^3+(-1992*p0-5752832)*p1*p2^2+(1272*p1^3+(-42744*p0-7892128)*p1)*p2+15576*p1^3+(-66*p0^2-37104*p0-5973126)*p1)*q2-30*q1^3+(444*p1*p2+3982*p1)*q1^2+(12192*p2^5+532204*p2^4+(1080*p0+6580704)*p2^3+(-1188*p1^2+24108*p0+14773024)*p2^2+(-21544*p1^2+24*p0^2+46320*p0+23826888)*p2+(36*p0-160492)*p1^2+32*p0^2+45848*p0+17195156)*q1-378*p1*p2^6-8408*p1*p2^5+(996*p0-54824)*p1*p2^4+(-264*p1^3+(44088*p0-102944)*p1)*p2^3+(-6944*p1^3+(90*p0^2+521856*p0-766986)*p1)*p2^2+((-120*p0+69080)*p1^3+(1952*p0^2+779552*p0-3818488)*p1)*p2+32*p1^5+(-1448*p0+2035776)*p1^3+(2*p0^3+1852*p0^2+620048*p0-5652784)*p1)*u^22+(-70404*q3^5+125612*p1*q3^4+((-109200*p2-423236)*q2-6432*p2^3+287828*p2^2+(14484*p0+2937204)*p2-127984*p1^2+61208*p0+4695642)*q3^3+((-4488*q1+183336*p1*p2+503236*p1)*q2+(-159240*p2^2-440820*p2+558*p0-679356)*q1-17448*p1*p2^3-566092*p1*p2^2+(-19476*p0-4688760)*p1*p2+21936*p1^3+(-62856*p0-5148568)*p1)*q3^2+(2180*q2^3+(-10860*p2^2-189216*p2-864*p0-379464)*q2^2+(6948*p1*q1+13452*p2^4+465408*p2^3+(3168*p0+5160624)*p2^2+(-35832*p1^2+50880*p0+16668528)*p2-317696*p1^2+132*p0^2+112000*p0+19201244)*q2+(-4872*p2-8612)*q1^2+(27516*p1*p2^2+191816*p1*p2+(-696*p0+368764)*p1)*q1+2140*p2^6+55584*p2^5+(-2304*p0+346392)*p2^4+(12312*p1^2-71616*p0-1613040)*p2^3+(432768*p1^2-276*p0^2-749248*p0-18643868)*p2^2+((3840*p0+4261288)*p1^2-4032*p0^2-2577216*p0-53108208)*p2-1408*p1^4+(32160*p0+1094208)*p1^2-8*p0^3-9584*p0^2-3132280*p0-48961992)*q3-2976*p1*q2^3+((3192*p2+4222)*q1+13200*p1*p2^2+271732*p1*p2+(888*p0+260528)*p1)*q2^2+((-14160*p2^3-309836*p2^2+(-648*p0-659808)*p2-456*p1^2-1080*p0-718424)*q1-15744*p1*p2^4-615752*p1*p2^3+(-2784*p0-6981088)*p1*p2^2+(1680*p1^3+(-54096*p0-11831120)*p1)*p2+18720*p1^3+(-96*p0^2-62512*p0-10488528)*p1)*q2-36*q1^3+(552*p1*p2+4720*p1)*q1^2+(16152*p2^5+665902*p2^4+(1512*p0+8191296)*p2^3+(-1608*p1^2+32040*p0+22607816)*p2^2+(-26752*p1^2+36*p0^2+82800*p0+42422592)*p2+(48*p0-182800)*p1^2+78*p0^2+101048*p0+34697662)*q1+2064*p1*p2^6+72724*p1*p2^5+(1896*p0+1045232)*p1*p2^4+(-624*p1^3+(67056*p0+7587824)*p1)*p2^3+(-13088*p1^3+(168*p0^2+730288*p0+27974160)*p1)*p2^2+((-192*p0+44480)*p1^3+(2964*p0^2+1475984*p0+50466388)*p1)*p2+32*p1^5+(-1936*p0+2115584)*p1^3+(4*p0^3+4256*p0^2+1449584*p0+34730960)*p1)*u^21+(-51279*q3^5+99042*p1*q3^4+((-67644*p2-227384)*q2-5724*p2^3+122024*p2^2+(7170*p0+1490934)*p2-113848*p1^2+25852*p0+2161650)*q3^3+((-3000*q1+148896*p1*p2+336244*p1)*q2+(-135636*p2^2-289572*p2+333*p0-373560)*q1-6840*p1*p2^3-309484*p1*p2^2+(-13950*p0-2979456)*p1*p2+19728*p1^3+(-35220*p0-2691788)*p1)*q3^2+(1342*q2^3+(-5754*p2^2-114000*p2-423*p0-193862)*q2^2+(5922*p1*q1+4890*p2^4+221664*p2^3+(1134*p0+2744380)*p2^2+(-28884*p1^2+23160*p0+7746012)*p2-269276*p1^2+42*p0^2+41564*p0+7826228)*q2+(-4098*p2-5786)*q1^2+(21774*p1*p2^2+140636*p1*p2+(-558*p0+237424)*p1)*q1+2978*p2^6+99696*p2^5+(-279*p0+1227034)*p2^4+(8028*p1^2-18408*p0+6857028)*p2^3+(341340*p1^2-42*p0^2-252572*p0+21498856)*p2^2+((2700*p0+3652744)*p1^2-1044*p0^2-745224*p0+37935600)*p2-1296*p1^4+(24912*p0+505084)*p1^2-p0^3-1895*p0^2-770077*p0+29884038)*q3-2550*p1*q2^3+((2688*p2+2716)*q1+10770*p1*p2^2+233224*p1*p2+(708*p0+181288)*p1)*q2^2+((-11424*p2^3-257288*p2^2+(-504*p0-436512)*p2-372*p1^2-588*p0-400288)*q1-11298*p1*p2^4-489776*p1*p2^3+(-1992*p0-5752832)*p1*p2^2+(1272*p1^3+(-42744*p0-7892128)*p1)*p2+15576*p1^3+(-66*p0^2-37104*p0-5973126)*p1)*q2-30*q1^3+(444*p1*p2+3982*p1)*q1^2+(12192*p2^5+532204*p2^4+(1080*p0+6580704)*p2^3+(-1188*p1^2+24108*p0+14773024)*p2^2+(-21544*p1^2+24*p0^2+46320*p0+23826888)*p2+(36*p0-160492)*p1^2+32*p0^2+45848*p0+17195156)*q1-378*p1*p2^6-8408*p1*p2^5+(996*p0-54824)*p1*p2^4+(-264*p1^3+(44088*p0-102944)*p1)*p2^3+(-6944*p1^3+(90*p0^2+521856*p0-766986)*p1)*p2^2+((-120*p0+69080)*p1^3+(1952*p0^2+779552*p0-3818488)*p1)*p2+32*p1^5+(-1448*p0+2035776)*p1^3+(2*p0^3+1852*p0^2+620048*p0-5652784)*p1)*u^20+(24177*q3^5-3498*p1*q3^4+((3948*p2+99601)*q2+948*p2^3-87193*p2^2+(-3192*p0-736656)*p2-58932*p1^2-23710*p0-1791102)*q3^3+((21*q1+83130*p1*p2+28768*p1)*q2+(-86493*p2^2-13344*p2-96*p0+144295)*q1+3558*p1*p2^3+41816*p1*p2^2+(-5340*p0-225398)*p1*p2+9216*p1^3+(7390*p0+1102708)*p1)*q3^2+(-64*q2^3+(1272*p2^2+3504*p2+168*p0+82944)*q2^2+(3630*p1*q1-2352*p2^4-44448*p2^3+(-912*p0-302880)*p2^2+(-15948*p1^2-9744*p0-3542040)*p2-170540*p1^2-48*p0^2-39664*p0-6233548)*q2+(-2424*p2-176)*q1^2+(11178*p1*p2^2+49988*p1*p2+(-270*p0+5764)*p1)*q1-2312*p2^6-59280*p2^5+(744*p0-555072)*p2^4+(3228*p1^2+18960*p0-2369448)*p2^3+(203796*p1^2+120*p0^2+172576*p0-3533060)*p2^2+((996*p0+2553736)*p1^2+1464*p0^2+887832*p0+1082256)*p2-384*p1^4+(12544*p0-301700)*p1^2+4*p0^3+4542*p0^2+1336372*p0+3915156)*q3-1648*p1*q2^3+((1626*p2-68)*q1+6300*p1*p2^2+154792*p1*p2+(384*p0+34104)*p1)*q2^2+((-6132*p2^3-151328*p2^2+(-240*p0-22416)*p2-192*p1^2+194*p0+150200)*q1-5352*p1*p2^4-289472*p1*p2^3+(-864*p0-3605904)*p1*p2^2+(576*p1^3+(-23956*p0-1415392)*p1)*p2+9384*p1^3+(-24*p0^2+1216*p0+1019272)*p1)*q2-17*q1^3+(222*p1*p2+2392*p1)*q1^2+(5370*p2^5+284740*p2^4+(384*p0+3521472)*p2^3+(-492*p1^2+10582*p0+693496)*p2^2+(-12040*p1^2+6*p0^2-11136*p0-7907370)*p2+(12*p0-113204)*p1^2-28*p0^2-35628*p0-11377436)*q1-1028*p1*p2^6-35240*p1*p2^5+(192*p0-485832)*p1*p2^4+(40*p1^3+(18532*p0-3422720)*p1)*p2^3+(-440*p1^3+(12*p0^2+255968*p0-12982180)*p1)*p2^2+((-24*p0+87976)*p1^3+(728*p0^2-71496*p0-24002984)*p1)*p2+(-656*p0+1755056)*p1^3+(-844*p0^2-344584*p0-16420984)*p1)*u^19+(41079*q3^5-42922*p1*q3^4+((38592*p2+221677)*q2+7848*p2^3-92413*p2^2+(-5130*p0-1281708)*p2-28536*p1^2-28576*p0-2468796)*q3^3+((1782*q1+35268*p1*p2-154252*p1)*q2+(-43938*p2^2+150444*p2-255*p0+366981)*q1+2820*p1*p2^3+143668*p1*p2^2+(-1614*p0+1083474)*p1*p2+4464*p1^3+(21228*p0+2269292)*p1)*q3^2+(-816*q2^3+(3888*p2^2+63288*p2+327*p0+191148)*q2^2+(1668*p1*q1-3168*p2^4-128016*p2^3+(-942*p0-1560228)*p2^2+(-6792*p1^2-16392*p0-7383696)*p2-88204*p1^2-39*p0^2-47896*p0-9843706)*q2+(-1008*p2+3347)*q1^2+(3948*p1*p2^2-3968*p1*p2+(-84*p0-123076)*p1)*q1-3360*p2^6-106344*p2^5+(183*p0-1238616)*p2^4+(2184*p1^2+12504*p0-6644928)*p2^3+(125232*p1^2+39*p0^2+176968*p0-18371306)*p2^2+((312*p0+1684928)*p1^2+864*p0^2+849324*p0-27227232)*p2-160*p1^4+(5484*p0-459292)*p1^2+p0^3+2567*p0^2+1156127*p0-18870294)*q3-818*p1*q2^3+((720*p2-1648)*q1+2814*p1*p2^2+83408*p1*p2+(150*p0-70808)*p1)*q2^2+((-2304*p2^3-67264*p2^2+(-72*p0+223776)*p2-60*p1^2+456*p0+389960)*q1-2310*p1*p2^4-148384*p1*p2^3+(-300*p0-1894496)*p1*p2^2+(168*p1^3+(-11136*p0+2804840)*p1)*p2+4528*p1^3+(-6*p0^2+19744*p0+4706078)*p1)*q2-6*q1^3+(60*p1*p2+1056*p1)*q1^2+(1584*p2^5+118160*p2^4+(72*p0+1366560)*p2^3+(-108*p1^2+3288*p0-7200752)*p2^2+(-5304*p1^2-31056*p0-21652152)*p2-68564*p1^2-30*p0^2-51488*p0-20694056)*q1+314*p1*p2^6+4496*p1*p2^5+(150*p0-17864)*p1*p2^4+(-24*p1^3+(9984*p0-540248)*p1)*p2^3+(-64*p1^3+(6*p0^2+127328*p0-2470982)*p1)*p2^2+(69064*p1^3+(324*p0^2-373712*p0-3072992)*p1)*p2+(-256*p0+1315448)*p1^3+(-1236*p0^2-577210*p0+764480)*p1)*u^18+(28539*q3^5-47232*p1*q3^4+((38016*p2+160801)*q2+2880*p2^3-88081*p2^2+(-3360*p0-1021524)*p2-11136*p1^2-13101*p0-1420788)*q3^3+((1734*q1+11436*p1*p2-185640*p1)*q2+(-18618*p2^2+166824*p2-159*p0+274538)*q1+4044*p1*p2^3+164712*p1*p2^2+(-486*p0+1468256)*p1*p2+1744*p1^3+(17732*p0+1871686)*p1)*q3^2+(-824*q2^3+(3480*p2^2+67392*p2+240*p0+149060)*q2^2+(630*p1*q1-3624*p2^4-141696*p2^3+(-624*p0-1707376)*p2^2+(-2292*p1^2-12960*p0-6198504)*p2-38904*p1^2-18*p0^2-27240*p0-6519784)*q2+(-312*p2+3462)*q1^2+(978*p1*p2^2-16128*p1*p2+(-30*p0-130968)*p1)*q1+968*p2^6+19008*p2^5+(384*p0+204140)*p2^4+(900*p1^2+14112*p0+1979592)*p2^3+(65616*p1^2+18*p0^2+167880*p0+9166792)*p2^2+((108*p0+999864)*p1^2+480*p0^2+584064*p0+18813696)*p2-48*p1^4+(2324*p0-332056)*p1^2+820*p0^2+575496*p0+14418840)*q3-304*p1*q2^3+((228*p2-1644)*q1+888*p1*p2^2+36600*p1*p2+(36*p0-103640)*p1)*q2^2+((-600*p2^3-23736*p2^2+(-12*p0+250176)*p2-12*p1^2+316*p0+295802)*q1-576*p1*p2^4-59472*p1*p2^3+(-48*p0-788048)*p1*p2^2+(24*p1^3+(-3992*p0+4291532)*p1)*p2+1840*p1^3+(21728*p0+4830912)*p1)*q2-q1^3+(6*p1*p2+392*p1)*q1^2+(372*p2^5+42804*p2^4+(12*p0+385152)*p2^3+(1004*p0-8068790)*p2^2+(-2048*p1^2-24096*p0-17306124)*p2-36872*p1^2-11*p0^2-26200*p0-12576096)*q1-8*p1*p2^6-1608*p1*p2^5+(12*p0-50648)*p1*p2^4+(-16*p1^3+(3080*p0-512948)*p1)*p2^3+(16*p1^3+(41440*p0-1631352)*p1)*p2^2+(43984*p1^3+(94*p0^2-443296*p0-1493184)*p1)*p2+(-104*p0+866576)*p1^3+(-1032*p0^2-487028*p0+283040)*p1)*u^17+(11976*q3^5-36684*p1*q3^4+((24570*p2+58189)*q2-1314*p2^3-60601*p2^2+(-1878*p0-545856)*p2-2508*p1^2-2451*p0-326970)*q3^3+((1074*q1+2460*p1*p2-141204*p1)*q2+(-6654*p2^2+113814*p2-75*p0+93143)*q1+3660*p1*p2^3+132648*p1*p2^2+(18*p0+1316174)*p1*p2+392*p1^3+(11860*p0+1031440)*p1)*q3^2+(-472*q2^3+(1704*p2^2+42012*p2+93*p0+49529)*q2^2+(180*p1*q1-1560*p2^4-77976*p2^3+(-186*p0-1006150)*p2^2+(-600*p1^2-5976*p0-2272488)*p2-14388*p1^2-3*p0^2-2676*p0-582910)*q2+(-78*p2+2115)*q1^2+(204*p1*p2^2-10680*p1*p2+(-6*p0-88578)*p1)*q1+328*p2^6+3132*p2^5+(93*p0-25027)*p2^4+(144*p1^2+5256*p0-166008)*p2^3+(27624*p1^2+3*p0^2+70080*p0-1722926)*p2^2+((12*p0+518724)*p1^2+168*p0^2+89184*p0-6724992)*p2+(652*p0-161968)*p1^2-283*p0^2-146715*p0-7374588)*q3-86*p1*q2^3+((48*p2-960)*q1+234*p1*p2^2+13968*p1*p2+(6*p0-83596)*p1)*q2^2+((-96*p2^3-6912*p2^2+172464*p2+128*p0+103352)*q1-210*p1*p2^4-23520*p1*p2^3+(-12*p0-295984)*p1*p2^2+(-1360*p0+3593576)*p1*p2+608*p1^3+(14368*p0+2681154)*p1)*q2+140*p1*q1^2+(48*p2^5+12768*p2^4+41232*p2^3+(256*p0-5866688)*p2^2+(-776*p1^2-13296*p0-7522152)*p2-17500*p1^2-2*p0^2-3224*p0-1564488)*q1+62*p1*p2^6+3216*p1*p2^5+(6*p0+51836)*p1*p2^4+(1168*p0+429832)*p1*p2^3+(96*p1^3+(13856*p0+2409462)*p1)*p2^2+(23960*p1^3+(28*p0^2-312536*p0+5881920)*p1)*p2+(-24*p0+503432)*p1^3+(-556*p0^2-199642*p0+4542752)*p1)*u^16+(-2922*q3^5-19012*p1*q3^4+((11358*p2-14057)*q2-126*p2^3+8933*p2^2+(-648*p0+36216)*p2-768*p1^2+3569*p0+597324)*q3^3+((459*q1+390*p1*p2-80128*p1)*q2+(-1827*p2^2+59508*p2-24*p0-20784)*q1+1050*p1*p2^3+64792*p1*p2^2+(12*p0+832896)*p1*p2+120*p1^3+(5682*p0+102284)*p1)*q3^2+(-192*q2^3+(648*p2^2+20952*p2+24*p0-11334)*q2^2+(42*p1*q1-720*p2^4-41328*p2^3+(-48*p0-521700)*p2^2+(-132*p1^2-2544*p0+31800)*p2-4616*p1^2+6128*p0+2088788)*q2+(-12*p2+952)*q1^2+(6*p1*p2^2-5092*p1*p2-49582*p1)*q1+264*p2^6+10008*p2^5+(24*p0+136170)*p2^4+(84*p1^2+2544*p0+1048776)*p2^3+(11136*p1^2+33424*p0+3257020)*p2^2+(247676*p1^2+72*p0^2-70728*p0+5034240)*p2+(144*p0-1096)*p1^2-410*p0^2-288388*p0+4200472)*q3-16*p1*q2^3+((6*p2-380)*q1+36*p1*p2^2+4312*p1*p2-50900*p1)*q2^2+((-12*p2^3-1760*p2^2+89496*p2+30*p0-24352)*q1-24*p1*p2^4-6464*p1*p2^3-76520*p1*p2^2+(-300*p0+2392496)*p1*p2+152*p1^3+(7472*p0+684632)*p1)*q2+40*p1*q1^2+(6*p2^5+3004*p2^4-31392*p2^3+(42*p0-3317672)*p2^2+(-184*p1^2-5760*p0-172590)*p2-6784*p1^2+6450*p0+4392100)*q1+4*p1*p2^6+424*p1*p2^5+10636*p1*p2^4+(156*p0+119584)*p1*p2^3+(56*p1^3+(1072*p0+815668)*p1)*p2^2+(10688*p1^3+(-187764*p0+1339480)*p1)*p2+255480*p1^3+(-244*p0^2-10456*p0-209680)*p1)*u^15+(-6729*q3^5-8286*p1*q3^4+((4200*p2-35252)*q2-672*p2^3+17888*p2^2+(-156*p0+186798)*p2-180*p1^2+4157*p0+621324)*q3^3+((141*q1-6*p1*p2-36512*p1)*q2+(-393*p2^2+23574*p2-3*p0-57728)*q1+366*p1*p2^3+29924*p1*p2^2+(-6*p0+470968)*p1*p2+24*p1^3+(1988*p0-295844)*p1)*q3^2+(-53*q2^3+(159*p2^2+8040*p2+3*p0-31299)*q2^2+(6*p1*q1-159*p2^4-14496*p2^3+(-6*p0-174834)*p2^2+(-12*p1^2-768*p0+1117548)*p2-1300*p1^2+7118*p0+2545250)*q2+317*q1^2+(-6*p1*p2^2-1556*p1*p2-22640*p1)*q1+53*p2^6+3000*p2^5+(3*p0+32901)*p2^4+(12*p1^2+624*p0+92772)*p2^3+(3384*p1^2+6094*p0-773390)*p2^2+(103744*p1^2+12*p0^2-138612*p0-3002016)*p2+(56*p0+65572)*p1^2-351*p0^2-267143*p0-2760188)*q3-2*p1*q2^3+(-106*q1+6*p1*p2^2+1148*p1*p2-24076*p1)*q2^2+((-316*p2^2+37200*p2+4*p0-62032)*q1-6*p1*p2^4-1816*p1*p2^3-18880*p1*p2^2+(-56*p0+1258448)*p1*p2+24*p1^3+(2840*p0-542474)*p1)*q2+6*p1*q1^2+(422*p2^4-23952*p2^3+(-4*p0-1519280)*p2^2+(-24*p1^2-1920*p0+2920728)*p2-2164*p1^2+6980*p0+4973008)*q1+2*p1*p2^6+668*p1*p2^5+19052*p1*p2^4+(56*p0+201808)*p1*p2^3+(496*p0+987242)*p1*p2^2+(3608*p1^3+(-82528*p0+1529008)*p1)*p2+112176*p1^3+(-60*p0^2+88876*p0+476736)*p1)*u^14+(-5154*q3^5-3090*p1*q3^4+((1224*p2-28094)*q2-432*p2^3+16982*p2^2+(-42*p0+183360)*p2-16*p1^2+2332*p0+359164)*q3^3+((30*q1-13610*p1)*q2+(-66*p2^2+7122*p2-47226)*q1+72*p1*p2^3+11054*p1*p2^2+230316*p1*p2+(608*p0-345788)*p1)*q3^2+(-10*q2^3+(30*p2^2+2640*p2-25004)*q2^2+(-30*p2^4-4992*p2^3-49976*p2^2+(-192*p0+1018800)*p2-328*p1^2+4256*p0+1441608)*q2+68*q1^2+(-260*p1*p2-8726*p1)*q1+10*p2^6+2352*p2^5+40420*p2^4+(192*p0+217872)*p2^3+(720*p1^2+928*p0+524664)*p2^2+(37180*p1^2-92640*p0+1364256)*p2+(12*p0+64672)*p1^2-156*p0^2-106240*p0+1620528)*q3+(-19*q1+206*p1*p2-9208*p1)*q2^2+((-34*p2^2+12144*p2-50548)*q1-268*p1*p2^3-1744*p1*p2^2+571112*p1*p2+(824*p0-827424)*p1)*q2+(53*p2^4-7968*p2^3-563012*p2^2+(-408*p0+3038040)*p2-560*p1^2+4340*p0+2961628)*q1+62*p1*p2^5+3176*p1*p2^4+29896*p1*p2^3+(-56*p0-2160)*p1*p2^2+(976*p1^3+(-32488*p0-684056)*p1)*p2+42624*p1^3+(-8*p0^2+86664*p0-934624)*p1)*u^13+(-2868*q3^5-868*p1*q3^4+((276*p2-15236)*q2-132*p2^3+11336*p2^2+(-6*p0+122562)*p2-16*p1^2+959*p0+106820)*q3^3+((3*q1+6*p1*p2-4100*p1)*q2+(-3*p2^2+1710*p2-25416)*q1-6*p1*p2^3+3128*p1*p2^2+97224*p1*p2+(144*p0-248836)*p1)*q3^2+(-q2^3+(3*p2^2+648*p2-13767)*q2^2+(-3*p2^4-1152*p2^3-4458*p2^2+(-24*p0+656628)*p2-80*p1^2+1798*p0+428110)*q2+7*q1^2+(-16*p1*p2-2960*p1)*q1+p2^6+504*p2^5+4113*p2^4+(24*p0-90852)*p2^3+(84*p1^2-514*p0-569746)*p2^2+(11320*p1^2-48324*p0-937632)*p2+42108*p1^2-38*p0^2-6421*p0-758252)*q3+(-2*q1+28*p1*p2-2716*p1)*q2^2+((4*p2^2+3024*p2-27536)*q1-56*p1*p2^3-448*p1*p2^2+215248*p1*p2+(152*p0-666126)*p1)*q2+(-2*p2^4-1872*p2^3-175984*p2^2+(-48*p0+1986888)*p2-112*p1^2+1796*p0+843712)*q1+28*p1*p2^5+1724*p1*p2^4+13520*p1*p2^3+(16*p0-82098)*p1*p2^2+(176*p1^3+(-10240*p0-492560)*p1)*p2+13712*p1^3+(56444*p0-269312)*p1)*u^12+(-1158*q3^5-210*p1*q3^4+((54*p2-6179)*q2-54*p2^3+5039*p2^2+60888*p2-4*p1^2+301*p0-32836)*q3^3+(-992*p1*q2+(300*p2-10350)*q1+656*p1*p2^2+35532*p1*p2+(16*p0-134652)*p1)*q3^2+((120*p2-5558)*q2^2+(-240*p2^3+1276*p2^2+313128*p2-12*p1^2+512*p0-139172)*q2-854*p1*q1+120*p2^5+1114*p2^4-53928*p2^3+(12*p1^2-176*p0-132652)*p2^2+(2812*p1^2-18360*p0+168000)*p2+20608*p1^2-4*p0^2+31348*p0+266936)*q3-612*p1*q2^2+((504*p2-11152)*q1+120*p1*p2^2+71408*p1*p2+(16*p0-387832)*p1)*q2+(-288*p2^3-46424*p2^2+994806*p2-12*p1^2+506*p0-271924)*q1+60*p1*p2^4-6368*p1*p2^3+(-16*p0-151652)*p1*p2^2+(24*p1^3+(-2884*p0-432568)*p1)*p2+3672*p1^3+(27256*p0-150992)*p1)*u^11+(-357*q3^5-42*p1*q3^4+((6*p2-1925)*q2-6*p2^3+1697*p2^2+24648*p2+59*p0-65230)*q3^3+(-176*p1*q2+(30*p2-3299)*q1+116*p1*p2^2+11146*p1*p2-58184*p1)*q3^2+((12*p2-1695)*q2^2+(-24*p2^3+1218*p2^2+124824*p2+92*p0-257738)*q2-170*p1*q1+12*p2^5-387*p2^4-41304*p2^3+(-56*p0-85114)*p2^2+(508*p1^2-6072*p0-42240)*p2+7960*p1^2+27343*p0-96568)*q3-92*p1*q2^2+((48*p2-3352)*q1+16*p1*p2^2+19352*p1*p2-182666*p1)*q2+(-48*p2^3-10208*p2^2+402888*p2+88*p0-522264)*q1+76*p1*p2^4-1736*p1*p2^3-67054*p1*p2^2+(-536*p0-84288)*p1*p2+760*p1^3+(10746*p0+104160)*p1)*u^10+(-87*q3^5-4*p1*q3^4+(-449*q2+401*p2^2+8532*p2+5*p0-48396)*q3^3+(-16*p1*q2-786*q1+16*p1*p2^2+2736*p1*p2-20646*p1)*q3^2+(-372*q2^2+(336*p2^2+40296*p2+8*p0-193816)*q2-16*p1*q1+36*p2^4-14664*p2^3+(-8*p0+21304)*p2^2+(56*p1^2-1536*p0+86784)*p2+2392*p1^2+15480*p0+52588)*q3-8*p1*q2^2+(-730*q1+16*p1*p2^2+4340*p1*p2-69824*p1)*q2+(-1514*p2^2+134604*p2+8*p0-387936)*q1-8*p1*p2^4-1292*p1*p2^3-32776*p1*p2^2+(-64*p0+8256)*p1*p2+112*p1^3+(3252*p0+67696)*p1)*u^9+(-14*q3^5+(-69*q2+69*p2^2+2532*p2-25339)*q3^3+(-121*q1+470*p1*p2-5876*p1)*q3^2+(-54*q2^2+(72*p2^2+10848*p2-101434)*q2-18*p2^4-6384*p2^3+16270*p2^2+(-276*p0+2832)*p2+532*p1^2+6445*p0-22197)*q3+(-104*q1+664*p1*p2-21846*p1)*q2+(-112*p2^2+35928*p2-203632)*q1-232*p1*p2^3-9282*p1*p2^2+42704*p1*p2+8*p1^3+(730*p0+39504)*p1)*u^8+(-q3^5+(-5*q2+5*p2^2+576*p2-10361)*q3^3+(-9*q1+42*p1*p2-1284*p1)*q3^2+(-4*q2^2+(8*p2^2+2232*p2-41376)*q2-4*p2^4-1656*p2^3+15408*p2^2+(-24*p0+7272)*p2+76*p1^2+2012*p0+5910)*q3+(-8*q1+64*p1*p2-5352*p1)*q2+(8*p2^2+7266*p2-82640)*q1-64*p1*p2^3-2604*p1*p2^2+27232*p1*p2+(104*p0+5180)*p1)*u^7+((90*p2-3315)*q3^3-202*p1*q3^2+((324*p2-13215)*q2-324*p2^3+6867*p2^2-2904*p2+4*p1^2+437*p0-1723)*q3-986*p1*q2+(984*p2-26294)*q1-310*p1*p2^2+13564*p1*p2+(8*p0-3224)*p1)*u^6+((6*p2-809)*q3^3-24*p1*q3^2+((24*p2-3254)*q2-24*p2^3+2390*p2^2-2088*p2+60*p0+436)*q3-120*p1*q2+(72*p2-6395)*q1-24*p1*p2^2+4462*p1*p2-4360*p1)*u^5+(-143*q3^3-2*p1*q3^2+(-581*q2+485*p2^2-1368*p2+4*p0-227)*q3-8*p1*q2-1134*q1+8*p1*p2^2+1116*p1*p2-2168*p1)*u^4+(-17*q3^3+(-68*q2+68*p2^2-312*p2+134)*q3-132*q1+168*p1*p2-740*p1)*u^3+(-q3^3+(-4*q2+4*p2^2-48*p2+3)*q3-8*q1+16*p1*p2-144*p1)*u^2+(-4*q3-16*p1)*u-4*q3;
}





==> E7lambdatoeps_verify.txt <==

\\ we only do this for Psi, since for Psi, the resultant 
\\ polynomial is small enough that we can compute it directly
\\ verification - here we do it for specific value of lambda
\\ we can run over many values and prove it rigorously

p0 = 1;
p1 = 1;
p2 = 1;
q0 = 1;
q1 = 1;
q2 = 1;
q3 = 1;

read("E7elim.txt");
zz = polresultant(t1,t2,b);
zz = zz/(gg^2*u^18*(u+1)^7*(u^2+u+1)^7);

eta1 = polcoeff(zz,125,u);
eta2 = polcoeff(zz,124,u);

print([eta1 == -18 - 6*p2, eta2 == 99 + p0 + 72*p2 + 13*p2^2 - q2]);



==> E7lie.txt <==

setdefault E7
Cartan

maxobjects 100000000

v1 = Demazure([1,0,0,0,0,0,0])
v2 = Demazure([0,1,0,0,0,0,0])
v3 = Demazure([0,0,1,0,0,0,0])
v7 = Demazure([0,0,0,0,0,0,1])
v6 = Demazure([0,0,0,0,0,1,0])
v5 = Demazure([0,0,0,0,1,0,0])
v4 = Demazure([0,0,0,1,0,0,0])
print("v1 = ")
print(v1)
print("v2 = ")
print(v2)
print("v3 = ")
print(v3)
print("v7 = ")
print(v7)
print("v6 = ")
print(v6)
print("v5 = ")
print(v5)
print("v4 = ")
print(v4)
exit

-----------------------------------------------------------------


Demazure() gives the character polys. some editing in emacs converts
them to form suitable for processing in gp. These are then stored in
E7chars.txt

Cartan matrix is

{
Ca = [ 2, 0,-1, 0, 0, 0, 0;
      0, 2, 0,-1, 0, 0, 0;
     -1, 0, 2,-1, 0, 0, 0;
      0,-1,-1, 2,-1, 0, 0;
      0, 0, 0,-1, 2,-1, 0;
      0, 0, 0, 0,-1, 2,-1;
      0, 0, 0, 0, 0,-1, 2];
}


Rows of its inverse will give us the fund weights in terms of the fund
roots

[2, 2, 3, 4, 3, 2, 1; 
2, 7/2, 4, 6, 9/2, 3, 3/2; 
3, 4, 6, 8, 6, 4, 2; 
4, 6, 8, 12, 9, 6, 3; 
3, 9/2, 6, 9, 15/2, 5, 5/2; 
2, 3, 4, 6, 5, 4, 2; 
1, 3/2, 2, 3, 5/2, 2, 3/2]


default(parisize,1000000000)

read("E7chars.txt");

{
m1 = [2, 2, 3, 4, 3, 2, 1; 
2, 7/2, 4, 6, 9/2, 3, 3/2; 
3, 4, 6, 8, 6, 4, 2; 
4, 6, 8, 12, 9, 6, 3; 
3, 9/2, 6, 9, 15/2, 5, 5/2; 
2, 3, 4, 6, 5, 4, 2; 
1, 3/2, 2, 3, 5/2, 2, 3/2];
}

{
\\ note we have to change the order of the roots a bit because
\\ of the way the Dynkin diagram is labelled.
m2 = [1,-1,0,0,0,0,0;
-2/3,-2/3,-2/3,1/3,1/3,1/3,1/3;
0, 1, -1, 0,0,0,0;
0, 0, 1, -1, 0,0,0;
0,0,0,1,-1,0,0;
0,0,0,0,1,-1,0;
0,0,0,0,0,1,-1];
}

m3 = matid(7);
m3[7,] = [-1,-1,-1,-1,-1,-1,3];

m = m1*m2*m3;


for(i=1,length(v1),v1[i][2] = v1[i][2]*m);
for(i=1,length(v2),v2[i][2] = v2[i][2]*m);
for(i=1,length(v3),v3[i][2] = v3[i][2]*m);
for(i=1,length(v4),v4[i][2] = v4[i][2]*m);
for(i=1,length(v5),v5[i][2] = v5[i][2]*m);
for(i=1,length(v6),v6[i][2] = v6[i][2]*m);
for(i=1,length(v7),v7[i][2] = v7[i][2]*m);



--------------------------

\\ now check the relations in gp
\\ here we do it for the "split example"
\\ one can write a loop to run over many values of the s1, ..., s7, r
\\ (each), and thus verify the relation in the Laurent polynomials

s1 = 3;
s2 = 5;
s3 = 7;
s4 = 11;
s5 = 13;
s6 = 17;
r = 2;

chi1 = 0;
{
for(i = 1, length(v1), 
v = v1[i][2];
m = v1[i][1];
chi1 = chi1 + m*s1^v[1]*s2^v[2]*s3^v[3]*s4^v[4]*s5^v[5]*s6^v[6]*r^v[7];
);
}

chi2 = 0;
{
for(i = 1, length(v2), 
v = v2[i][2];
m = v2[i][1];
chi2 = chi2 + m*s1^v[1]*s2^v[2]*s3^v[3]*s4^v[4]*s5^v[5]*s6^v[6]*r^v[7];
);
}

chi3 = 0;
{
for(i = 1, length(v3), 
v = v3[i][2];
m = v3[i][1];
chi3 = chi3 + m*s1^v[1]*s2^v[2]*s3^v[3]*s4^v[4]*s5^v[5]*s6^v[6]*r^v[7];
);
}

chi4 = 0;
{
for(i = 1, length(v4), 
v = v4[i][2];
m = v4[i][1];
chi4 = chi4 + m*s1^v[1]*s2^v[2]*s3^v[3]*s4^v[4]*s5^v[5]*s6^v[6]*r^v[7];
);
}

chi5 = 0;
{
for(i = 1, length(v5), 
v = v5[i][2];
m = v5[i][1];
chi5 = chi5 + m*s1^v[1]*s2^v[2]*s3^v[3]*s4^v[4]*s5^v[5]*s6^v[6]*r^v[7];
);
}

chi6 = 0;
{
for(i = 1, length(v6), 
v = v6[i][2];
m = v6[i][1];
chi6 = chi6 + m*s1^v[1]*s2^v[2]*s3^v[3]*s4^v[4]*s5^v[5]*s6^v[6]*r^v[7];
);
}

chi7 = 0;
{
for(i = 1, length(v7), 
v = v7[i][2];
m = v7[i][1];
chi7 = chi7 + m*s1^v[1]*s2^v[2]*s3^v[3]*s4^v[4]*s5^v[5]*s6^v[6]*r^v[7];
);
}


\\ now need to compare
\\ first the epsilons

s7 = r^3/(s1*s2*s3*s4*s5*s6);
s = [s1,s2,s3,s4,s5,s6,s7];
Rts = [];

for(i=1,7,Rts = concat(Rts,[s[i],1/s[i]]));
for(i=1,6,for(j=i+1,7,Rts = concat(Rts,[s[i]*s[j]/r, r/(s[i]*s[j])])));


P = vector(7,i,sum(j=1,56,Rts[j]^i));

S = [];
{
for(i=1,7,
z = 0;
for(j=1,i-1,
z = z + P[j]*S[i-j]*(-1)^(j-1);
);
z = z + (-1)^(i-1)*P[i];
S = concat(S, [z/i]);
);
}

eps1 = -S[1];
eps2 = S[2];
eps3 = -S[3];
eps4 = S[4];
eps5 = -S[5];
eps6 = S[6];
eps7 = -S[7];

{-chi7 - eps1}
{chi6 + 1 - eps2}
{-chi7 - chi5 - eps3}
{chi6 + chi4 + 1 - eps4}
{(-chi6-chi3-1)*chi7+chi1^2*chi7+chi1*(chi5-chi7)-chi5-chi2*chi3 - eps5}
{chi1*chi7^2+(chi5+(-chi1-1)*chi2)*chi7+chi6^2+(2*chi3-2*chi1^2+2*chi1+2)*chi6-chi2*chi5+(-2*chi1-1)*chi4+chi3^2+(4*chi1+2)*chi3+chi1*chi2^2-2*chi1^3+chi1^2+2*chi1+1 - eps6}
{((-chi1-1)*chi6+2*chi4+(-2*chi1-2)*chi3+chi1^3-3*chi1-1)*chi7+(-2*chi5+2*chi1*chi2)*chi6+(-chi3+chi1^2-chi1-2)*chi5+3*chi2*chi4+(-chi1-3)*chi2*chi3-chi2^3
 +(2*chi1^2-chi1)*chi2 - eps7}

\\ next the etas

Rts = [];

for(i=1,7,Rts = concat(Rts,[s[i]/r,r/s[i]]));
for(i=1,6,for(j=i+1,7,Rts = concat(Rts,[s[i]/s[j],s[j]/s[i]])));
for(i=1,5,for(j=i+1,6,for(k=j+1,7, Rts = concat(Rts, [s[i]*s[j]*s[k]/r, r/(s[i]*s[j]*s[k])]))));

P = vector(2,i,sum(j=1,126,Rts[j]^i));

S = [];
{
for(i=1,2,
z = 0;
for(j=1,i-1,
z = z + P[j]*S[i-j]*(-1)^(j-1);
);
z = z + (-1)^(i-1)*P[i];
S = concat(S, [z/i]);
);
}

eta1 = -S[1];
eta2 = S[2];

{-chi1 + 7 - eta1}
{-6*chi1 + chi3 + 28 - eta2}




==> E7splitexample.txt <==

/*
this corresponds to the values
r = 2;
s1 = 3;
s2 = 5;
s3 = 7;
s4 = 11;
s5 = 13;
s6 = 17;

*/

p0 = 199937106590279644475038924955076599/815076290672828304120000;
p1 = -5804084278159565485/5054457408;
p2 = 244655370905444111/781861380300;
q0 = 35316143754919755115952802080469762936626890880469201091/30589280336412554571080226088128000000;
q1 = -26164496962503799992563717309499427/39518850456864402624;
q2 = 57918534120411335989995011407800421/611307218004621228090000;
q3 = 36837137465/408408;

E = ellinit([t,0,0,p0 + p1*t + p2*t^2,q0 + q1*t + q2*t^2 + q3*t^3 - t^4]);

P1 = [-10/3*t - 707606695171055129/1563722760600, 3*t^2 + 237288493752562477/1563722760600*t + 12198575701785618894319/12509782084800];
P2 = [-26/5*t - 611410735289928023/1563722760600, 5*t^2 + 136137687491151571/1563722760600*t + 2315283140981542486081/2316626312000];
P3 = [-50/7*t - 513728975686763429/1563722760600, 7*t^2 + 35218631237770777/1563722760600*t + 9915266636995846773953/9729830510400];
P4 = [-122/11*t - 316023939417997169/1563722760600, 11*t^2 - 15097733447230033/142156614600*t + 1231686434152706167697/1176133358400];
P5 = [-170/13*t - 216677827127591279/1563722760600, 13*t^2 - 266524844820277973/1563722760600*t + 1469616864848756603431/1389975787200];
P6 = [-290/17*t - 17562556436754779/1563722760600, 17*t^2 - 467217952254551273/1563722760600*t + 25359407763498731979223/23629588382400];
P7 = [-229/30*t - 140574879644393807/390930690150, 15/2*t^2 + 42252613429797383/781861380300*t + 4858909121385098512511/4811454648000];

ellisoncurve(E,P1)
ellisoncurve(E,P2)
ellisoncurve(E,P3)
ellisoncurve(E,P4)
ellisoncurve(E,P5)
ellisoncurve(E,P6)
ellisoncurve(E,P7)




==> E8Phi.txt <==

p: x^3 + t^2*x^2 + (p0 + t*p1 + t^2*p2)*x + q0 + q1*t + q2*t^2 + q3*t^3 + q4*t^4 + t^5 - y^2$

pp: ev(p, x = g*t^2 + a*t + b, y = h*t^3 + c*t^2 + d*t + e)$

-h^2+g^3+g^2
-2*c*h+3*a*g^2+2*a*g+1
q4+g*p2-2*d*h+3*b*g^2+(2*b+3*a^2)*g-c^2+a^2
q3+a*p2+g*p1-2*e*h+6*a*b*g-2*c*d+2*a*b+a^3
q2+b*p2+a*p1+g*p0+3*b^2*g-2*c*e-d^2+b^2+3*a^2*b
q1+b*p1+a*p0-2*d*e+3*a*b^2
q0+b*p0-e^2+b^3

u: rat(u)$
g: u^2-1$
h: g*u$

solve the 2nd equation for c

c:  (3*a*u^4-4*a*u^2+a+1)/(2*u^3-2*u)$

the next for d

d : (12*b*u^10+4*p2*u^8-40*b*u^8+3*a^2*u^8+4*q4*u^6-12*p2*u^6+48*b*u^6
               -8*a^2*u^6-8*q4*u^4+12*p2*u^4-24*b*u^4+6*a^2*u^4-6*a*u^4
               +4*q4*u^2-4*p2*u^2+4*b*u^2+8*a*u^2-a^2-2*a-1)
   /(8*(u-1)^3*u^3*(u+1)^3)$

the next for e

e : (8*p1*u^14+12*a*b*u^14+8*q3*u^12-4*a*p2*u^12-40*p1*u^12-56*a*b*u^12
               -a^3*u^12-12*a*q4*u^10-32*q3*u^10+20*a*p2*u^10+80*p1*u^10
               +100*a*b*u^10-12*b*u^10+4*a^3*u^10+40*a*q4*u^8+48*q3*u^8
               -40*a*p2*u^8-4*p2*u^8-80*p1*u^8-80*a*b*u^8+40*b*u^8-5*a^3*u^8
               +15*a^2*u^8-48*a*q4*u^6-4*q4*u^6-32*q3*u^6+40*a*p2*u^6
               +12*p2*u^6+40*p1*u^6+20*a*b*u^6-48*b*u^6-40*a^2*u^6+24*a*q4*u^4
               +8*q4*u^4+8*q3*u^4-20*a*p2*u^4-12*p2*u^4-8*p1*u^4+8*a*b*u^4
               +24*b*u^4+5*a^3*u^4+38*a^2*u^4+9*a*u^4-4*a*q4*u^2-4*q4*u^2
               +4*a*p2*u^2+4*p2*u^2-4*a*b*u^2-4*b*u^2-4*a^3*u^2-16*a^2*u^2
               -12*a*u^2+a^3+3*a^2+3*a+1)
   /(16*(u-1)^5*u^5*(u+1)^5)$

the last 3 equations are in a,b,u

call them r1,r2,r3

r1: q2+b*p2+a*p1+g*p0+3*b^2*g-2*c*e-d^2+b^2+3*a^2*b$
r2: q1+b*p1+a*p0-2*d*e+3*a*b^2$
r3: q0+b*p0-e^2+b^3$

r1: num(r1)$
r2: num(r2)$
r3: num(r3)$

r1: ev(r1,b=b/(u^2*(u^2-1)^3))$
r2: ev(r2,b=b/(u^2*(u^2-1)^3))$
r3: ev(r3,b=b/(u^2*(u^2-1)^3))$

r1: ev(r1,a=a/(u^2-1))$
r2: ev(r2,a=a/(u^2-1))$
r3: ev(r3,a=a/(u^2-1))$

these have degrees 2,2,3 in b.

s1: (r1*coeff(r2,b^2) - r2*coeff(r1,b^2))/16$
s2: 16*u^4*r1*b - (3*u^2+1)*r3$
s2: (s2*coeff(r1,b^2) - r1*coeff(s2,b^2))/16$

now s1 and s2 are linear in b

t1: coeff(s1,b)*ev(s2,b=0) - ev(s1,b=0)*coeff(s2,b)$
t1: t1/(64*(u-1)*u^4*(u+1)*(3*u^2+1))$

t2: coeff(r1,b^2)*ev(s1,b=0)^2 - coeff(r1,b)*ev(s1,b=0)*coeff(s1,b) + ev(r1,b=0)*coeff(s1,b)^2$
t2: t2/(256*(u-1)*u^4*(u+1)*(3*u^2+1))$

gg: resultant(coeff(s1,b),ev(s1,b=0),a)$
gg: gg/(2^30*u^20*(u^2-1)^6*(3*u^2+1))$

t1: ev(t1, u = (v+1)/(v-1))*(v-1)^48$
t2: ev(t2, u = (v+1)/(v-1))*(v-1)^52$
gg: ev(gg, u = (v+1)/(v-1))*(v-1)^90$

t1: ev(t1,a=a/4)$
t2: ev(t2,a=a/4)$

t1: ev(t1,a=a/(v-1)^4)$
t2: ev(t2,a=a/(v-1)^4)$
gg: gg/2^22$

gg has degree 90, monic

t1, t2 and gg are stored in E8elim.txt

resultant of t1 and t2, total degree
divisible by v^22*(v+1)^80*(v^2+v+1)^8*gg^2

removing these factors we get a polynomial of degree 240



==> E8allrelations.txt <==
eps_i in terms of lambda

{
eps1 = 64*q4 - 240;

eps2 = -15232*q4 + (4096*q3 + (4608*p2 + 28680));

eps3 = -114688*q4^2 + (196608*p2 + 1804992)*q4 + (-692224*q3 + (262144*q2 + (-65536*p2^2 - 1026048*p2 + (229376*p1 - 2275280))));

eps4 = 24846336*q4^2 + (-7077888*q3 + (-46006272*p2 + (10485760*p1 - 141992704)))*q4 + ((6291456*p2 + 54304768)*q3 + (-28573696*q2 + (16777216*q1 + (19726336*p2^2 + (-8388608*p1 + 113587200)*p2 + (-43319296*p1 + (13631488*p0 + 134810340))))));

eps5 = 99090432*q4^3 + (-327155712*p2 - 2677063680)*q4^2 + (1148977152*q3 + (-33554432*q2 + (360710144*p2^2 + 5318049792*p2 + (-2019557376*p1 + (671088640*p0 + 8342071360)))))*q4 + (-150994944*q3^2 + (-943718400*p2 + (402653184*p1 - 2493173760))*q3 + (775946240*q2 + (-838860800*q1 + (1073741824*q0 + (-134217728*p2^3 - 2676752384*p2^2 + (1728053248*p1 + (-536870912*p0 - 8334673920))*p2 + (-268435456*p1^2 + 3991797760*p1 + (-1976565760*p0 - 6363048048)))))));
eps6 = -20308819968*q4^3 + (5888802816*q3 + (67721232384*p2 + (-13555990528*p1 + 191265865728)))*q4^2 + ((-11676942336*p2 - 86331359232)*q3 + (-13992198144*q2 + (25769803776*q1 + (-76478939136*p2^2 + (28991029248*p1 - 405185495040)*p2 + (188758360064*p1 + (-88516591616*p0 - 390408939648))))))*q4 + (22045261824*q3^2 + (-8589934592*q2 + (5368709120*p2^2 + 62637735936*p2 + (-53552873472*p1 + (30064771072*p0 + 62813073408))))*q3 + ((22145925120*p2 + (8589934592*p1 + 61571334144))*q2 + ((-25769803776*p2 - 69004689408)*q1 + (9663676416*q0 + (29494345728*p2^3 + (-15032385536*p1 + 227463659520)*p2^2 + (-170347462656*p1 + (67645734912*p0 + 455979916800))*p2 + (35165044736*p1^2 + (-34359738368*p0 - 237811531776)*p1 + (126923833344*p0 + 249219381880)))))));

eps7 = -54962159616*q4^4 + (261724569600*p2 + 2065738235904)*q4^3 + (-916690305024*q3 + (-166429982720*q2 + (-473788579840*p2^2 - 6964314636288*p2 + (2288143826944*p1 + (-377957122048*p0 - 10194012831744)))))*q4^2 + (193273528320*q3^2 + (1708457459712*p2 + (-601295421440*p1 + 3769591136256))*q3 + ((412316860416*p2 + 2914789621760)*q2 + (-4209067950080*q1 + (3504693313536*q0 + (386547056640*p2^3 + 8033488863232*p2^2 + (-4756676280320*p1 + (721554505728*p0 + 22903639375872))*p2 + (498216206336*p1^2 - 11333519015936*p1 + (4755468320768*p0 + 15160880489664)))))))*q4 + ((-206158430208*p2 - 1482317365248)*q3^2 + (818191269888*q2 + (343597383680*q1 + (-736050020352*p2^2 + (652835028992*p1 - 2093859471360)*p2 + (3184584032256*p1 + (-2525440770048*p0 + 119536803840)))))*q3 + (-274877906944*q2^2 + (-274877906944*p2^2 - 3708033171456*p2 + (-377957122048*p1 + (1099511627776*p0 - 7258470875136)))*q2 + ((4045859192832*p2 + (-549755813888*p1 + 9147609251840))*q1 + ((-3298534883328*p2 - 8541616209920)*q0 + (-120259084288*p2^4 - 3182604320768*p2^3 + (2426656522240*p1 + (-274877906944*p0 - 13884095397888))*p2^2 + (-549755813888*p1^2 + 10687808012288*p1 + (-3308735430656*p0 - 19836826914816))*p2 + (-2176743112704*p1^2 + (2199023255552*p0 + 10202127958016)*p1 + (-1099511627776*p0^2 - 4167479328768*p0 - 8331047908560)))))));

eps8 = 10754916876288*q4^4 + (-3140694835200*q3 + (-50644106870784*p2 + (8143257993216*p1 - 139005190471680)))*q4^3 + ((10101763080192*p2 + 65832889614336)*q3 + (36587752652800*q2 + (-22196390985728*q1 + (90678839214080*p2^2 + (-27453430956032*p1 + 474323840139264)*p2 + (-186463589236736*p1 + (29119878266880*p0 + 432321993621504))))))*q4^2 + (-26333518233600*q3^2 + (274877906944*q2 + (-10788957847552*p2^2 - 112052743962624*p2 + (76355928588288*p1 + (-12644383719424*p0 - 87717271044096))))*q3 + ((-84086869721088*p2 + (5497558138880*p1 - 257370848493568))*q2 + ((44530220924928*p2 + 301635553198080)*q1 + (-304770879324160*q0 + (-73003706613760*p2^3 + (30786325577728*p1 - 557448477802496)*p2^2 + (376271347384320*p1 + (-46042049413120*p0 - 1024949551890432))*p2 + (-62070867361792*p1^2 + (6597069766656*p0 + 485870054408192)*p1 + (-82298351386624*p0 - 502474896228864)))))))*q4 + (2473901162496*q3^3 + (25357486915584*p2 + (-11544872091648*p1 + 57744845438976))*q3^2 + (-21284784177152*q2 + (-39719857553408*q1 + (87960930222080*q0 + (3848290697216*p2^3 + 43495939112960*p2^2 + (-73529840107520*p1 + (15393162788864*p0 + 4898666053632))*p2 + (17592186044416*p1^2 - 101525376466944*p1 + (51569672323072*p0 - 94433128366080))))))*q3 + (21577915695104*q2^2 + (-13194139533312*q1 + (49821620633600*p2^2 + (-6597069766656*p1 + 300826220298240)*p2 + (-38070590111744*p1 + (-32985348833280*p0 + 392095773229056))))*q2 + ((-23089744183296*p2^2 - 279318903128064*p2 + (63221918597120*p1 + (17592186044416*p0 - 459548380889088)))*q1 + ((250688651132928*p2 + (-105553116266496*p1 + 484302659780608))*q0 + (22273700397056*p2^4 + (-11544872091648*p1 + 225261572325376)*p2^3 + (-189644280954880*p1 + (13194139533312*p0 + 656258540371968))*p2^2 + (60748017434624*p1^2 + (-8796093022208*p0 - 476399768961024)*p1 + (27236535107584*p0 + 714716398319616))*p2 + (-8796093022208*p1^3 + 84972169854976*p1^2 + (-2336462209024*p0 - 330336339623936)*p1 + (4398046511104*p0^2 + 21011783221248*p0 + 242641770336810)))))));

eps9 = 21984863846400*q4^5 + (-134002979635200*p2 - 1043048309981184)*q4^4 + (467963530444800*q3 + (131391639519232*q2 + (329166293565440*p2^2 + 4861860834705408*p2 + (-1255470480228352*p1 + (-28587302322176*p0 + 6959518094721024)))))*q4^3 + (-116273354637312*q3^2 + (-1431486829953024*p2 + (398023209254912*p1 - 2724951245193216))*q3 + ((-435406604599296*p2 - 3681325991067648)*q2 + (2471633419763712*q1 + (-405719790649344*p2^3 - 8615784389541888*p2^2 + (4045756113616896*p1 + (105553116266496*p0 - 24064574210703360))*p2 + (-347445674377216*p1^2 + 9657869754433536*p1 + (467155002851328*p0 - 15196825803522048))))))*q4^2 + ((244091581366272*p2 + 1620811135844352)*q3^2 + (404895156928512*q2 + (-712483534798848*q1 + (1461869428604928*p2^2 + (-857619069665280*p1 + 3883410779013120)*p2 + (-4346008687345664*p1 + (344147139493888*p0 - 466777708167168)))))*q3 + (-8796093022208*q2^2 + (479387069710336*p2^2 + 7967894478520320*p2 + (-1356797348675584*p1 + (844424930131968*p0 + 14153562464452608)))*q2 + ((-4502500115742720*p2 + (1020346790576128*p1 - 11532900944052224))*q1 + ((-422212465065984*p2 + 5349261508083712)*q0 + (250138895319040*p2^4 + 6849276688728064*p2^3 + (-4344720197156864*p1 + (-105553116266496*p0 + 28747459492577280))*p2^2 + (756463999909888*p1^2 - 18867658724212736*p1 + (-2056258542632960*p0 + 37835243227054080))*p2 + (3642441504653312*p1^2 + (206708186021888*p0 - 15508694261301248)*p1 + (-1337006139375616*p0^2 - 5439852703121408*p0 + 14508962628608448)))))))*q4 + (-312536180195328*q3^3 + (123145302310912*q2 + (-123145302310912*p2^2 - 1307508303986688*p2 + (1250144720781312*p1 + (-439804651110400*p0 - 1215765537619968))))*q3^2 + ((-521168511565824*p2 + (-316659348799488*p1 - 982214997180416))*q2 + ((738871813865472*p2 + 2059660156731392)*q1 + (-3206175906594816*q0 + (-503026569707520*p2^3 + (448600744132608*p1 - 1156932387733504)*p2^2 + (3390000506863616*p1 + (-13194139533312*p0 + 3521733508202496))*p2 + (-1555808953303040*p1^2 + (985162418487296*p0 + 1113214855151616)*p1 + (2839179541086208*p0 + 5272563443884032))))))*q3 + (-494848951975936*q2^2 + (668503069687808*q1 + (1407374883553280*q0 + (-175921860444160*p2^3 - 4315067742945280*p2^2 + (1526122139353088*p1 + (-703687441776640*p0 - 15617282638086144))*p2 + (211106232532992*p1^2 + 4791912192016384*p1 + (-3141029842649088*p0 - 14176929925300224)))))*q2 + (-562949953421312*q1^2 + (2075877953241088*p2^2 + (-1125899906842624*p1 + 10147478712090624)*p2 + (-3544275732135936*p1 + (1301821767286784*p0 + 11991836000256000)))*q1 + ((492581209243648*p2^2 - 2243003720663040*p2 + (2392537302040576*p1 + (-2251799813685248*p0 - 6513567012487168)))*q0 + (-61572651155456*p2^5 - 2052981482586112*p2^4 + (1562406023069696*p1 + (35184372088832*p0 - 11781286855180288))*p2^3 + (-404620279021568*p1^2 + 9454124961628160*p1 + (1371572036173824*p0 - 25183069389127680))*p2^2 + (-3030528924057600*p1^2 + (-527765581332480*p0 + 15820036358799360)*p1 + (1125899906842624*p0^2 + 6380458996662272*p0 - 21932838340300800))*p2 + (598134325510144*p1^3 + (-562949953421312*p0 - 2430664800468992)*p1^2 + (-4231985895571456*p0 + 8115669427716096)*p1 + (3824101441404928*p0^2 + 5347983728050176*p0 - 6254765635348880)))))));
}

---------------------------------------------------------------------------

eps_i in terms of chi_j

{
eps1 =-chi8+8;

eps2=-7*chi8+chi7+36;

eps3=-chi8^2-27*chi8+8*chi7-chi6+120;

eps4=-8*chi8^2+(chi7-76)*chi8+35*chi7-8*chi6+chi5+330;

eps5=-chi8^3-35*chi8^2+(10*chi7-chi6-173)*chi8+112*chi7-36*chi6+8*chi5-chi4+792;

eps6=-8*chi8^3+(chi7+2*chi1-113)*chi8^2+((chi1+50)*chi7-8*chi6+chi5+chi3-chi2+chi1^2-2*chi1-334)*chi8-chi7^2+(chi6+chi3-chi2-chi1^2-chi1+294)*chi7+(chi1-120)*chi6+(-chi1+36)*chi5-9*chi4+(chi2+2*chi1)*chi3-chi1*chi2-chi1^3-chi1^2+1716;

eps7=-chi8^4+(-2*chi1-32)*chi8^3+(10*chi7-2*chi6-2*chi3-chi1^2+22*chi1-303)*chi8^2+((chi2+7*chi1+172)*chi7+(-2*chi1-32)*chi6+7*chi5+chi4+(-4*chi1+10)*chi3+(chi1-7)*chi2+2*chi1^3+9*chi1^2-20*chi1-560)*chi8+(-chi1-9)*chi7^2+(10*chi6-chi5+9*chi3+(chi1-8)*chi2-10*chi1^2-11*chi1+671)*chi7-chi6^2+(-2*chi3+2*chi1^2+11*chi1-329)*chi6+(chi2-9*chi1+119)*chi5+(2*chi1-43)*chi4-chi3^2+(7*chi2+17*chi1)*chi3-chi1*chi2^2+(chi1^2-7*chi1)*chi2-9*chi1^3-10*chi1^2-chi1+3432;

eps8=-10*chi8^4+(chi7-18*chi1-87)*chi8^3+((3*chi1+52)*chi7-20*chi6+2*chi5-17*chi3+(chi1-4)*chi2-6*chi1^2+119*chi1-713)*chi8^2+(chi7^2+(chi6+2*chi3+10*chi2+30*chi1+467)*chi7+(-19*chi1-87)*chi6+(chi1+28)*chi5+5*chi4+(3*chi2-30*chi1+53)*chi3+(-2*chi1^2+5*chi1-24)*chi2+16*chi1^3+43*chi1^2-99*chi1-822)*chi8+(-7*chi1-43)*chi7^2+((chi1+51)*chi6-7*chi5-2*chi4+(2*chi1+44)*chi3+(8*chi1-34)*chi2-chi1^3-51*chi1^2-58*chi1+1378)*chi7-10*chi6^2+(2*chi5-18*chi3+(-2*chi1-3)*chi2+17*chi1^2+59*chi1-782)*chi6+(chi3+10*chi2-chi1^2-42*chi1+321)*chi5+(-3*chi2+13*chi1-147)*chi4-9*chi3^2+((chi1+27)*chi2+3*chi1^2+80*chi1+1)*chi3+chi2^3+(-8*chi1-1)*chi2^2+(8*chi1^2-27*chi1+1)*chi2-chi1^4-44*chi1^3-52*chi1^2-8*chi1+6435;

eps9=-50*chi8^4+(11*chi7-2*chi1^2-81*chi1-182)*chi8^3+(-chi7^2+(-chi2+22*chi1+190)*chi7+(-2*chi1-99)*chi6+15*chi5+2*chi4+(-4*chi1-76)*chi3-chi2^2+(8*chi1-31)*chi2+2*chi1^3-19*chi1^2+438*chi1-1516)*chi8^2+((-2*chi1+2)*chi7^2+(12*chi6-3*chi5+14*chi3+(2*chi1+53)*chi2-chi1^2+95*chi1+1072)*chi7+(-2*chi3+2*chi2+2*chi1^2-90*chi1-183)*chi6+(-chi2+6*chi1+85)*chi5+(4*chi1+10)*chi4-chi3^2+(24*chi2-125*chi1+195)*chi3+(-chi1+2)*chi2^2+(-16*chi1^2+14*chi1-53)*chi2+70*chi1^3+147*chi1^2-343*chi1-1045)*chi8-2*chi7^3+(-chi3-30*chi1-151)*chi7^2+((chi2+10*chi1+183)*chi6+(-chi1-27)*chi5-14*chi4+(-chi2+15*chi1+152)*chi3+(chi1^2+36*chi1-104)*chi2-8*chi1^3-183*chi1^2-213*chi1+2603)*chi7-51*chi6^2+(16*chi5+3*chi4-86*chi3-chi2^2+(-17*chi1-24)*chi2+79*chi1^2+218*chi1-1664)*chi6-2*chi5^2+(10*chi3+(2*chi1+51)*chi2-9*chi1^2-139*chi1+749)*chi5+(2*chi3-23*chi2-chi1^2+47*chi1-406)*chi4-44*chi3^2+(-chi2^2+(6*chi1+76)*chi2+24*chi1^2+274*chi1+7)*chi3+8*chi2^3+(-35*chi1-8)*chi2^2+(chi1^3+36*chi1^2-76*chi1+8)*chi2-8*chi1^4-155*chi1^3-191*chi1^2-36*chi1+11440;
}

-----------------------------------------------------------------------

after solving, relations between lambda and chi


{
p2 = -(25*chi8-chi1-2325)/1536;
p1 = -(920*chi8-6*chi7+chi2-35*chi1-57505)/32768;
p0 = -(7*chi8^2+(38058-2*chi1)*chi8-510*chi7+3*chi6-3*chi3+84*chi2+chi1^2-1368*chi1-1799457)/3145728;
q4 = -(chi8-248)/64;
q3 = -(170*chi8-chi7+3*chi1-23405)/4096;
q2 = -(203*chi8^2+(391722-22*chi1)*chi8-4860*chi7+36*chi6-252*chi2-chi1^2+16230*chi1-39820833)/9437184;
q1 = -(3664*chi8^2+(-24*chi7+5*chi2-359*chi1+1920691)*chi8-38820*chi7+624*chi6-6*chi5+78*chi3 +(chi1-3945)*chi2-47*chi1^2+135368*chi1-160894929)/100663296;
q0 = -(136*chi8^3+(1849428-120*chi1)*chi8^2
      +(-24660*chi7+72*chi6-180*chi3+5148*chi2+84*chi1^2-173376*chi1+412712460)
        *chi8+(-72*chi1-12430476)*chi7+(36*chi1+318816)*chi6-6264*chi5+108*chi4
           +(50760-36*chi1)*chi3-27*chi2^2+(1062*chi1-1606014)*chi2+8*chi1^3
            -28755*chi1^2+40696218*chi1-29458552311)/115964116992;
}

inverse

{
chi1 = -1600*q4+1536*p2+3875;
chi2 = -91200*q4+24576*q3+81408*p2-32768*p1+147250;
chi3 = 905216*q4^2+(-1769472*p2-5644800)*q4+716800*q3-262144*q2+851968*p2^2
                  +5572608*p2-1146880*p1+1048576*p0+6696000;
chi4 = -91750400*q4^3+(314572800*p2+2729177088)*q4^2
                     +(-1159725056*q3+16777216*q2-356515840*p2^2-5575409664*p2
                    +2088763392*p1-671088640*p0-8902037760)*q4+150994944*q3^2
                     +(994050048*p2-402653184*p1+2769457152)*q3-946864128*q2
                     +973078528*q1-1073741824*q0+134217728*p2^3
                  +2820145152*p2^2 +(-1795162112*p1+536870912*p0+9011042304)*p2
                     +268435456*p1^2-4287889408*p1+2085617664*p0+6899079264;
chi5 = 24760320*q4^2+(-6815744*q3-47284224*p2+10485760*p1-151045440)*q4
                    +(6291456*p2+58945536)*q3-30670848*q2+16777216*q1
                    +20250624*p2^2+(120786432-8388608*p1)*p2-45154304*p1
                    +13631488*p0+146325270;
chi6 = 110592*q4^2+(-196608*p2-1896960)*q4+724992*q3-262144*q2+65536*p2^2
                  +1062912*p2-229376*p1+2450240;
chi7 = -15680*q4+4096*q3+4608*p2+30380;
chi8 = 248-64*q4;
}



==> E8bigexample.txt <==

\\ la = (1,1,1,1,1,1,1,1) gives

{
p = 
v^240
-176*v^239
+22152*v^238
-1680656*v^237
+119102436*v^236
-5862463536*v^235
+264263737336*v^234
-13802737369104*v^233
+447652929177642*v^232
-3448304727308240*v^231
-469573988622035048*v^230
+22268833325609862288*v^229
-474582729791826806540*v^228
+1387986435785748203824*v^227
+186186087419804700616424*v^226
-4343988354973860531878896*v^225
+61735406300278531932553683*v^224
-2341438364078635037815578912*v^223
+94672202809794871256195222576*v^222
-2442927339616839629592151249248*v^221
+48530824479862905034365153228728*v^220
-732508903530349848537375058084896*v^219
+6425110448902242934384834436262096*v^218
-16625737796509476782135200691592544*v^217
-21542797333441366267911997007349132*v^216
-7108882008743653098850847292023328864*v^215
+212815655188502045893628874043451598160*v^214
-2986992258102684613200644548980264963360*v^213
+16892770674590117036103452410714361856760*v^212
+170591747351252632873036421997302255350688*v^211
-4567749532020905348221730864815386296791120*v^210
+54425148838060683460775171839532616979183072*v^209
-434691415701209730686410774546121412386752083*v^208
+2739509344048353947016476080137752327677351728*v^207
-14283603306256843913719261492504644670062584008*v^206
-27466473329778450085506576631659049434272557936*v^205
+2410629384287200408285017268324091476303612300508*v^204
-40173817641330273593087202572805214459907102890832*v^203
+405013776490326523519948962742082458272294192654408*v^202
-3365859102949561124772766796541406304656281930621552*v^201
+25831016242624244908724138205454960805316074761153006*v^200
-184560279870653667464995835915034681983996027482237488*v^199
+1275273839067996478760459278747234589897176104347293672*v^198
-8434681181530856820502825870403148706176460903242919568*v^197
+42638546358244261979362098885864970025532769416472493548*v^196
-117764654580023013337822492632988873097966244681215528240*v^195
+174152626821014810004108065956535875185592836853975971736*v^194
-2206733013553370090466315731595106895918674016861891433488*v^193
+60635403985422459955268268650149652116380008206781490611759*v^192
-918830286381048552361156083249343917891967621075912350667840*v^191
+8678466244192729833525547660297040846990259850935460654522720*v^190
-63154709274107244771812003595728743500255311496307752417306816*v^189
+387065883815826100938794935934167551369506974531189377697393520*v^188
-2083810690374379790452228756865038524617902088175150793763775040*v^187
+9296503851815215228677119865577926597973480932573382870222110880*v^186
-29903736148805027152698557151916223293647682856040432270008895680*v^185
+40769438804729923995747424568365581079973277191731258084483732936*v^184
+387728494964902915429739030241538895883561369047543613685705327424*v^183
-3814261323461085981302694972352669785729389538319707473088854167904*v^182
+21396309501119576576548832625595527184040262620766540125713841684928*v^181
-88568298308866427360012304751664174441250552746471237636091072778640*v^180
+292829955388852712078955612566015509033280289663006139121744602891072*v^179
-734849198764931872423290776048765807563749182393268770237554715413664*v^178
+689371950964343311141733603166676092810622663306975370161190517166016*v^177
+3806590928364952129040222238321799412809071233212174176397152681077693*v^176
-42498808305954263258749900256762301531801123014982451408547226248317360*v^175
+242989273512050554816718170534748511981316658179129567852334064529882376*v^174
-975590645993802200036962434650747987667346567990282394506118471009245200*v^173
+3820285463152754937541314059791897950514059215371700760293326412225862500*v^172
-12429356604538501626227031182136897416912409779258843697897145282555915568*v^171
+36855809609930805961400905384230280284681922724044613010509105280530271608*v^170
-103251680764115577769814812738319834057892001825597735526299810808632954640*v^169
+274390859778844471714242788271666627597602131171427563009875916377158935354*v^168
-523309180172401257715295018958679154102310779209403414588696667590156966864*v^167
+795655001476182854349512110217757846628446472260506055751252681547843679384*v^166
-1416380287251153581394448737461086821813715255833147164978458640533148835696*v^165
-717854603584431880606735741564469654374196717414270977508221098264455676108*v^164
+9949225799476026067554151049461916489971256437545083187254114948335943911728*v^163
+5227191624928043575314803525516515461006423809306602148822299990894038597096*v^162
-5426783533441412275063363780628750062270793848763318821510457365201300337648*v^161
+36059846022665377371200629299172511723412701091127592876455958324188218680759*v^160
-1462067725257582054975522862595808881020727309117341840088440011005923847163360*v^159
+2797263947192982005588484907082540034507704936847261723339128176023234195152976*v^158
-8761423877814338635739535442470241542492654327266740060480749379530381200841632*v^157
+20847394395802243216735824320491578400814595462719821116169207136709928930914312*v^156
-11078637600531825548710884017879386371327546564417876143474442989025263387065056*v^155
+7010083143977915676723686643915371414735380551794247480223883238014588669115056*v^154
+81651732254667644800523762690761604511277960896933336574910912930884779140700256*v^153
+15102934244659096510622844469077947134865464175388252505252179939348675014463180*v^152
+646115424672548425333720606482937538752600142539441031456430605099372547787086176*v^151
-368762038245283920978299213515939716802122120795322964350656080400146110863840976*v^150
+2386820023856819224112671162929597091751649560976691871096476284549476416313153568*v^149
-9317742785965891358965960196713121303800850870672656057777182361950073667699472312*v^148
-4972162734862290262936613514687600761889300760185156286766964125295707726481457824*v^147
-2774648206479053920834471261737942848233369093996248920234091960186195797315243568*v^146
-120582479922674223646679728799462840714276736604650154202664299550718383115215002336*v^145
-27641614499018631058184752663718186665456650996937518280875125164970627116372245751*v^144
-109910568292165724705591306840113389823617625170684647475259231306264653330051415888*v^143
-274396197237911941561265374324682745995300608179035145491974157846551585046647115784*v^142
+816964335845460237678913778049339694558433199064727978308400849492444165195288039696*v^141
+2975805192188470127863580339051963225133243819986838204671878267430760818604000680188*v^140
+8112656433109465637541712377797221065736386890308315439413068468944588301463080017456*v^139
+21481820593120487576472615215298984046856026046694475404474088885753191184675817592712*v^138
+49809756710975622163722544252643617460753371831811501457402723243660567290565002423824*v^137
+100961811508594581490287454786979209408374075754605678684299986795186844049840574679726*v^136
+199519822213792653163361758027924991967253664865688717142444940161322456022529901216080*v^135
+369177979492947261939469837268630903096128770122861450883639595369291847699060466134696*v^134
+633473000166187506503599173860149917097770677767561161747268981990775074962650922699760*v^133
+1029776394028855666099391672679635105047766767290428200877965504645657761747270969535692*v^132
+1596583401001927706858926682812765344586863735035299499286983892005543340991675598426704*v^131
+2388351685482046573813725090638619550958589751066829631043888529727835038917686831775960*v^130
+3436563520222963105394359036578953978577723225879940797593238212285719041902382012741232*v^129
+4834327130348845105473967120729765178937878739622652236434224907830956539695779818564051*v^128
+6532959268279532461415178421262278784755289288869802373416920356180652303603420557744256*v^127
+8465450972741957341066619428582433558879331143487638940852723926543485903349453777075520*v^126
+10386640091541562414875027608475399807467699455184267964394567692488203454908411531944320*v^125
+12272324457690033031907564998101406338400321668363155035322671039830548462833334020371232*v^124
+14121287010272093523275369874930240314137787448913709933601318149594991117701433391813760*v^123
+15913360024638214389194989317012243442342509219180434475398002086621580970832074960936640*v^122
+17369658666134157637601228729425904134225521714433350741479463241000060519134395763409280*v^121
+17890519623863063541562501139025471674555276245000887400078614605386960305557772127568368*v^120
+17369658666134157637601228729425904134225521714433350741479463241000060519134395763409280*v^119
+15913360024638214389194989317012243442342509219180434475398002086621580970832074960936640*v^118
+14121287010272093523275369874930240314137787448913709933601318149594991117701433391813760*v^117
+12272324457690033031907564998101406338400321668363155035322671039830548462833334020371232*v^116
+10386640091541562414875027608475399807467699455184267964394567692488203454908411531944320*v^115
+8465450972741957341066619428582433558879331143487638940852723926543485903349453777075520*v^114
+6532959268279532461415178421262278784755289288869802373416920356180652303603420557744256*v^113
+4834327130348845105473967120729765178937878739622652236434224907830956539695779818564051*v^112
+3436563520222963105394359036578953978577723225879940797593238212285719041902382012741232*v^111
+2388351685482046573813725090638619550958589751066829631043888529727835038917686831775960*v^110
+1596583401001927706858926682812765344586863735035299499286983892005543340991675598426704*v^109
+1029776394028855666099391672679635105047766767290428200877965504645657761747270969535692*v^108
+633473000166187506503599173860149917097770677767561161747268981990775074962650922699760*v^107
+369177979492947261939469837268630903096128770122861450883639595369291847699060466134696*v^106
+199519822213792653163361758027924991967253664865688717142444940161322456022529901216080*v^105
+100961811508594581490287454786979209408374075754605678684299986795186844049840574679726*v^104
+49809756710975622163722544252643617460753371831811501457402723243660567290565002423824*v^103
+21481820593120487576472615215298984046856026046694475404474088885753191184675817592712*v^102
+8112656433109465637541712377797221065736386890308315439413068468944588301463080017456*v^101
+2975805192188470127863580339051963225133243819986838204671878267430760818604000680188*v^100
+816964335845460237678913778049339694558433199064727978308400849492444165195288039696*v^99
-274396197237911941561265374324682745995300608179035145491974157846551585046647115784*v^98
-109910568292165724705591306840113389823617625170684647475259231306264653330051415888*v^97
-27641614499018631058184752663718186665456650996937518280875125164970627116372245751*v^96
-120582479922674223646679728799462840714276736604650154202664299550718383115215002336*v^95
-2774648206479053920834471261737942848233369093996248920234091960186195797315243568*v^94
-4972162734862290262936613514687600761889300760185156286766964125295707726481457824*v^93
-9317742785965891358965960196713121303800850870672656057777182361950073667699472312*v^92
+2386820023856819224112671162929597091751649560976691871096476284549476416313153568*v^91
-368762038245283920978299213515939716802122120795322964350656080400146110863840976*v^90
+646115424672548425333720606482937538752600142539441031456430605099372547787086176*v^89
+15102934244659096510622844469077947134865464175388252505252179939348675014463180*v^88
+81651732254667644800523762690761604511277960896933336574910912930884779140700256*v^87
+7010083143977915676723686643915371414735380551794247480223883238014588669115056*v^86
-11078637600531825548710884017879386371327546564417876143474442989025263387065056*v^85
+20847394395802243216735824320491578400814595462719821116169207136709928930914312*v^84
-8761423877814338635739535442470241542492654327266740060480749379530381200841632*v^83
+2797263947192982005588484907082540034507704936847261723339128176023234195152976*v^82
-1462067725257582054975522862595808881020727309117341840088440011005923847163360*v^81
+36059846022665377371200629299172511723412701091127592876455958324188218680759*v^80
-5426783533441412275063363780628750062270793848763318821510457365201300337648*v^79
+5227191624928043575314803525516515461006423809306602148822299990894038597096*v^78
+9949225799476026067554151049461916489971256437545083187254114948335943911728*v^77
-717854603584431880606735741564469654374196717414270977508221098264455676108*v^76
-1416380287251153581394448737461086821813715255833147164978458640533148835696*v^75
+795655001476182854349512110217757846628446472260506055751252681547843679384*v^74
-523309180172401257715295018958679154102310779209403414588696667590156966864*v^73
+274390859778844471714242788271666627597602131171427563009875916377158935354*v^72
-103251680764115577769814812738319834057892001825597735526299810808632954640*v^71
+36855809609930805961400905384230280284681922724044613010509105280530271608*v^70
-12429356604538501626227031182136897416912409779258843697897145282555915568*v^69
+3820285463152754937541314059791897950514059215371700760293326412225862500*v^68
-975590645993802200036962434650747987667346567990282394506118471009245200*v^67
+242989273512050554816718170534748511981316658179129567852334064529882376*v^66
-42498808305954263258749900256762301531801123014982451408547226248317360*v^65
+3806590928364952129040222238321799412809071233212174176397152681077693*v^64
+689371950964343311141733603166676092810622663306975370161190517166016*v^63
-734849198764931872423290776048765807563749182393268770237554715413664*v^62
+292829955388852712078955612566015509033280289663006139121744602891072*v^61
-88568298308866427360012304751664174441250552746471237636091072778640*v^60
+21396309501119576576548832625595527184040262620766540125713841684928*v^59
-3814261323461085981302694972352669785729389538319707473088854167904*v^58
+387728494964902915429739030241538895883561369047543613685705327424*v^57
+40769438804729923995747424568365581079973277191731258084483732936*v^56
-29903736148805027152698557151916223293647682856040432270008895680*v^55
+9296503851815215228677119865577926597973480932573382870222110880*v^54
-2083810690374379790452228756865038524617902088175150793763775040*v^53
+387065883815826100938794935934167551369506974531189377697393520*v^52
-63154709274107244771812003595728743500255311496307752417306816*v^51
+8678466244192729833525547660297040846990259850935460654522720*v^50
-918830286381048552361156083249343917891967621075912350667840*v^49
+60635403985422459955268268650149652116380008206781490611759*v^48
-2206733013553370090466315731595106895918674016861891433488*v^47
+174152626821014810004108065956535875185592836853975971736*v^46
-117764654580023013337822492632988873097966244681215528240*v^45
+42638546358244261979362098885864970025532769416472493548*v^44
-8434681181530856820502825870403148706176460903242919568*v^43
+1275273839067996478760459278747234589897176104347293672*v^42
-184560279870653667464995835915034681983996027482237488*v^41
+25831016242624244908724138205454960805316074761153006*v^40
-3365859102949561124772766796541406304656281930621552*v^39
+405013776490326523519948962742082458272294192654408*v^38
-40173817641330273593087202572805214459907102890832*v^37
+2410629384287200408285017268324091476303612300508*v^36
-27466473329778450085506576631659049434272557936*v^35
-14283603306256843913719261492504644670062584008*v^34
+2739509344048353947016476080137752327677351728*v^33
-434691415701209730686410774546121412386752083*v^32
+54425148838060683460775171839532616979183072*v^31
-4567749532020905348221730864815386296791120*v^30
+170591747351252632873036421997302255350688*v^29
+16892770674590117036103452410714361856760*v^28
-2986992258102684613200644548980264963360*v^27
+212815655188502045893628874043451598160*v^26
-7108882008743653098850847292023328864*v^25
-21542797333441366267911997007349132*v^24
-16625737796509476782135200691592544*v^23
+6425110448902242934384834436262096*v^22
-732508903530349848537375058084896*v^21
+48530824479862905034365153228728*v^20
-2442927339616839629592151249248*v^19
+94672202809794871256195222576*v^18
-2341438364078635037815578912*v^17
+61735406300278531932553683*v^16
-4343988354973860531878896*v^15
+186186087419804700616424*v^14
+1387986435785748203824*v^13
-474582729791826806540*v^12
+22268833325609862288*v^11
-469573988622035048*v^10
-3448304727308240*v^9
+447652929177642*v^8
-13802737369104*v^7
+264263737336*v^6
-5862463536*v^5
+119102436*v^4
-1680656*v^3
+22152*v^2
-176*v
+1;
}

lift(factor(p*Mod(1,79)))

lift(factor(p*Mod(1,179)))


==> E8lambdatoeps_verify.txt <==

\\ verification - here we do it for specific value of lambda
\\ we can run over many values and prove it rigorously

p0 = 1;
p1 = 1;
p2 = 1;
q0 = 1;
q1 = 1;
q2 = 1;
q3 = 1;
q4 = 1;

read("E8elim.txt");
zz = polresultant(t1,t2,a);
zz = zz/(v^22*(v+1)^80*(v^2+v+1)^8*gg^2);

eps1 = polcoeff(zz,239,v);
eps2 = polcoeff(zz,238,v);
eps3 = polcoeff(zz,237,v);
eps4 = polcoeff(zz,236,v);
eps5 = polcoeff(zz,235,v);
eps6 = polcoeff(zz,234,v);
eps7 = polcoeff(zz,233,v);
eps8 = polcoeff(zz,232,v);
eps9 = polcoeff(zz,231,v);

{
vals = [eps1 == 64*q4 - 240,
eps2 == -15232*q4 + (4096*q3 + (4608*p2 + 28680)),
eps3 == -114688*q4^2 + (196608*p2 + 1804992)*q4 + (-692224*q3 + (262144*q2 + (-65536*p2^2 - 1026048*p2 + (229376*p1 - 2275280)))),
eps4 == 24846336*q4^2 + (-7077888*q3 + (-46006272*p2 + (10485760*p1 - 141992704)))*q4 + ((6291456*p2 + 54304768)*q3 + (-28573696*q2 + (16777216*q1 + (19726336*p2^2 + (-8388608*p1 + 113587200)*p2 + (-43319296*p1 + (13631488*p0 + 134810340)))))),
eps5 == 99090432*q4^3 + (-327155712*p2 - 2677063680)*q4^2 + (1148977152*q3 + (-33554432*q2 + (360710144*p2^2 + 5318049792*p2 + (-2019557376*p1 + (671088640*p0 + 8342071360)))))*q4 + (-150994944*q3^2 + (-943718400*p2 + (402653184*p1 - 2493173760))*q3 + (775946240*q2 + (-838860800*q1 + (1073741824*q0 + (-134217728*p2^3 - 2676752384*p2^2 + (1728053248*p1 + (-536870912*p0 - 8334673920))*p2 + (-268435456*p1^2 + 3991797760*p1 + (-1976565760*p0 - 6363048048))))))),
eps6 == -20308819968*q4^3 + (5888802816*q3 + (67721232384*p2 + (-13555990528*p1 + 191265865728)))*q4^2 + ((-11676942336*p2 - 86331359232)*q3 + (-13992198144*q2 + (25769803776*q1 + (-76478939136*p2^2 + (28991029248*p1 - 405185495040)*p2 + (188758360064*p1 + (-88516591616*p0 - 390408939648))))))*q4 + (22045261824*q3^2 + (-8589934592*q2 + (5368709120*p2^2 + 62637735936*p2 + (-53552873472*p1 + (30064771072*p0 + 62813073408))))*q3 + ((22145925120*p2 + (8589934592*p1 + 61571334144))*q2 + ((-25769803776*p2 - 69004689408)*q1 + (9663676416*q0 + (29494345728*p2^3 + (-15032385536*p1 + 227463659520)*p2^2 + (-170347462656*p1 + (67645734912*p0 + 455979916800))*p2 + (35165044736*p1^2 + (-34359738368*p0 - 237811531776)*p1 + (126923833344*p0 + 249219381880))))))),
eps7 == -54962159616*q4^4 + (261724569600*p2 + 2065738235904)*q4^3 + (-916690305024*q3 + (-166429982720*q2 + (-473788579840*p2^2 - 6964314636288*p2 + (2288143826944*p1 + (-377957122048*p0 - 10194012831744)))))*q4^2 + (193273528320*q3^2 + (1708457459712*p2 + (-601295421440*p1 + 3769591136256))*q3 + ((412316860416*p2 + 2914789621760)*q2 + (-4209067950080*q1 + (3504693313536*q0 + (386547056640*p2^3 + 8033488863232*p2^2 + (-4756676280320*p1 + (721554505728*p0 + 22903639375872))*p2 + (498216206336*p1^2 - 11333519015936*p1 + (4755468320768*p0 + 15160880489664)))))))*q4 + ((-206158430208*p2 - 1482317365248)*q3^2 + (818191269888*q2 + (343597383680*q1 + (-736050020352*p2^2 + (652835028992*p1 - 2093859471360)*p2 + (3184584032256*p1 + (-2525440770048*p0 + 119536803840)))))*q3 + (-274877906944*q2^2 + (-274877906944*p2^2 - 3708033171456*p2 + (-377957122048*p1 + (1099511627776*p0 - 7258470875136)))*q2 + ((4045859192832*p2 + (-549755813888*p1 + 9147609251840))*q1 + ((-3298534883328*p2 - 8541616209920)*q0 + (-120259084288*p2^4 - 3182604320768*p2^3 + (2426656522240*p1 + (-274877906944*p0 - 13884095397888))*p2^2 + (-549755813888*p1^2 + 10687808012288*p1 + (-3308735430656*p0 - 19836826914816))*p2 + (-2176743112704*p1^2 + (2199023255552*p0 + 10202127958016)*p1 + (-1099511627776*p0^2 - 4167479328768*p0 - 8331047908560))))))),
eps8 == 10754916876288*q4^4 + (-3140694835200*q3 + (-50644106870784*p2 + (8143257993216*p1 - 139005190471680)))*q4^3 + ((10101763080192*p2 + 65832889614336)*q3 + (36587752652800*q2 + (-22196390985728*q1 + (90678839214080*p2^2 + (-27453430956032*p1 + 474323840139264)*p2 + (-186463589236736*p1 + (29119878266880*p0 + 432321993621504))))))*q4^2 + (-26333518233600*q3^2 + (274877906944*q2 + (-10788957847552*p2^2 - 112052743962624*p2 + (76355928588288*p1 + (-12644383719424*p0 - 87717271044096))))*q3 + ((-84086869721088*p2 + (5497558138880*p1 - 257370848493568))*q2 + ((44530220924928*p2 + 301635553198080)*q1 + (-304770879324160*q0 + (-73003706613760*p2^3 + (30786325577728*p1 - 557448477802496)*p2^2 + (376271347384320*p1 + (-46042049413120*p0 - 1024949551890432))*p2 + (-62070867361792*p1^2 + (6597069766656*p0 + 485870054408192)*p1 + (-82298351386624*p0 - 502474896228864)))))))*q4 + (2473901162496*q3^3 + (25357486915584*p2 + (-11544872091648*p1 + 57744845438976))*q3^2 + (-21284784177152*q2 + (-39719857553408*q1 + (87960930222080*q0 + (3848290697216*p2^3 + 43495939112960*p2^2 + (-73529840107520*p1 + (15393162788864*p0 + 4898666053632))*p2 + (17592186044416*p1^2 - 101525376466944*p1 + (51569672323072*p0 - 94433128366080))))))*q3 + (21577915695104*q2^2 + (-13194139533312*q1 + (49821620633600*p2^2 + (-6597069766656*p1 + 300826220298240)*p2 + (-38070590111744*p1 + (-32985348833280*p0 + 392095773229056))))*q2 + ((-23089744183296*p2^2 - 279318903128064*p2 + (63221918597120*p1 + (17592186044416*p0 - 459548380889088)))*q1 + ((250688651132928*p2 + (-105553116266496*p1 + 484302659780608))*q0 + (22273700397056*p2^4 + (-11544872091648*p1 + 225261572325376)*p2^3 + (-189644280954880*p1 + (13194139533312*p0 + 656258540371968))*p2^2 + (60748017434624*p1^2 + (-8796093022208*p0 - 476399768961024)*p1 + (27236535107584*p0 + 714716398319616))*p2 + (-8796093022208*p1^3 + 84972169854976*p1^2 + (-2336462209024*p0 - 330336339623936)*p1 + (4398046511104*p0^2 + 21011783221248*p0 + 242641770336810))))))),
eps9 == 21984863846400*q4^5 + (-134002979635200*p2 - 1043048309981184)*q4^4 + (467963530444800*q3 + (131391639519232*q2 + (329166293565440*p2^2 + 4861860834705408*p2 + (-1255470480228352*p1 + (-28587302322176*p0 + 6959518094721024)))))*q4^3 + (-116273354637312*q3^2 + (-1431486829953024*p2 + (398023209254912*p1 - 2724951245193216))*q3 + ((-435406604599296*p2 - 3681325991067648)*q2 + (2471633419763712*q1 + (-405719790649344*p2^3 - 8615784389541888*p2^2 + (4045756113616896*p1 + (105553116266496*p0 - 24064574210703360))*p2 + (-347445674377216*p1^2 + 9657869754433536*p1 + (467155002851328*p0 - 15196825803522048))))))*q4^2 + ((244091581366272*p2 + 1620811135844352)*q3^2 + (404895156928512*q2 + (-712483534798848*q1 + (1461869428604928*p2^2 + (-857619069665280*p1 + 3883410779013120)*p2 + (-4346008687345664*p1 + (344147139493888*p0 - 466777708167168)))))*q3 + (-8796093022208*q2^2 + (479387069710336*p2^2 + 7967894478520320*p2 + (-1356797348675584*p1 + (844424930131968*p0 + 14153562464452608)))*q2 + ((-4502500115742720*p2 + (1020346790576128*p1 - 11532900944052224))*q1 + ((-422212465065984*p2 + 5349261508083712)*q0 + (250138895319040*p2^4 + 6849276688728064*p2^3 + (-4344720197156864*p1 + (-105553116266496*p0 + 28747459492577280))*p2^2 + (756463999909888*p1^2 - 18867658724212736*p1 + (-2056258542632960*p0 + 37835243227054080))*p2 + (3642441504653312*p1^2 + (206708186021888*p0 - 15508694261301248)*p1 + (-1337006139375616*p0^2 - 5439852703121408*p0 + 14508962628608448)))))))*q4 + (-312536180195328*q3^3 + (123145302310912*q2 + (-123145302310912*p2^2 - 1307508303986688*p2 + (1250144720781312*p1 + (-439804651110400*p0 - 1215765537619968))))*q3^2 + ((-521168511565824*p2 + (-316659348799488*p1 - 982214997180416))*q2 + ((738871813865472*p2 + 2059660156731392)*q1 + (-3206175906594816*q0 + (-503026569707520*p2^3 + (448600744132608*p1 - 1156932387733504)*p2^2 + (3390000506863616*p1 + (-13194139533312*p0 + 3521733508202496))*p2 + (-1555808953303040*p1^2 + (985162418487296*p0 + 1113214855151616)*p1 + (2839179541086208*p0 + 5272563443884032))))))*q3 + (-494848951975936*q2^2 + (668503069687808*q1 + (1407374883553280*q0 + (-175921860444160*p2^3 - 4315067742945280*p2^2 + (1526122139353088*p1 + (-703687441776640*p0 - 15617282638086144))*p2 + (211106232532992*p1^2 + 4791912192016384*p1 + (-3141029842649088*p0 - 14176929925300224)))))*q2 + (-562949953421312*q1^2 + (2075877953241088*p2^2 + (-1125899906842624*p1 + 10147478712090624)*p2 + (-3544275732135936*p1 + (1301821767286784*p0 + 11991836000256000)))*q1 + ((492581209243648*p2^2 - 2243003720663040*p2 + (2392537302040576*p1 + (-2251799813685248*p0 - 6513567012487168)))*q0 + (-61572651155456*p2^5 - 2052981482586112*p2^4 + (1562406023069696*p1 + (35184372088832*p0 - 11781286855180288))*p2^3 + (-404620279021568*p1^2 + 9454124961628160*p1 + (1371572036173824*p0 - 25183069389127680))*p2^2 + (-3030528924057600*p1^2 + (-527765581332480*p0 + 15820036358799360)*p1 + (1125899906842624*p0^2 + 6380458996662272*p0 - 21932838340300800))*p2 + (598134325510144*p1^3 + (-562949953421312*p0 - 2430664800468992)*p1^2 + (-4231985895571456*p0 + 8115669427716096)*p1 + (3824101441404928*p0^2 + 5347983728050176*p0 - 6254765635348880)))))))];
}

print(vals);




==> E8lie.txt <==

setdefault E8
Cartan

maxobjects 100000000

v1 = Demazure([1,0,0,0,0,0,0,0])
v2 = Demazure([0,1,0,0,0,0,0,0])
v3 = Demazure([0,0,1,0,0,0,0,0])
v8 = Demazure([0,0,0,0,0,0,0,1])
v7 = Demazure([0,0,0,0,0,0,1,0])
v6 = Demazure([0,0,0,0,0,1,0,0])
v5 = Demazure([0,0,0,0,1,0,0,0])
v4 = Demazure([0,0,0,1,0,0,0,0])
print("v1 = ")
print(v1)
print("v2 = ")
print(v2)
print("v3 = ")
print(v3)
print("v8 = ")
print(v8)
print("v7 = ")
print(v7)
print("v6 = ")
print(v6)
print("v5 = ")
print(v5)
print("v4 = ")
print(v4)
exit

------


Demazure() gives the character polys. some editing in emacs converts
them to form suitable for processing in gp. These are then stored in
E8chars.txt


Cartan matrix is

{
Ca = [ 2, 0,-1, 0, 0, 0, 0, 0;
      0, 2, 0,-1, 0, 0, 0, 0;
     -1, 0, 2,-1, 0, 0, 0, 0;
      0,-1,-1, 2,-1, 0, 0, 0;
      0, 0, 0,-1, 2,-1, 0, 0;
      0, 0, 0, 0,-1, 2,-1, 0;
      0, 0, 0, 0, 0,-1, 2,-1;
      0, 0, 0, 0, 0, 0,-1, 2];
}

Rows of its inverse will give us the fund weights in terms of the fund roots

[4, 5, 7, 10, 8, 6, 4, 2; 
5, 8, 10, 15, 12, 9, 6, 3; 
7, 10, 14, 20, 16, 12, 8, 4; 
10, 15, 20, 30, 24, 18, 12, 6; 
8, 12, 16, 24, 20, 15, 10, 5; 
6, 9, 12, 18, 15, 12, 8, 4; 
4, 6, 8, 12, 10, 8, 6, 3; 
2, 3, 4, 6, 5, 4, 3, 2]

default(parisize,1000000000);

read("E8chars.txt");

{
m1 = 
[4, 5, 7, 10, 8, 6, 4, 2; 
5, 8, 10, 15, 12, 9, 6, 3; 
7, 10, 14, 20, 16, 12, 8, 4; 
10, 15, 20, 30, 24, 18, 12, 6; 
8, 12, 16, 24, 20, 15, 10, 5; 
6, 9, 12, 18, 15, 12, 8, 4; 
4, 6, 8, 12, 10, 8, 6, 3; 
2, 3, 4, 6, 5, 4, 3, 2];
}

{
\\ note we have to change the order of the roots a bit because
\\ of the way the Dynkin diagram is labelled.

m2 = [1,-1,0,0,0,0,0,0;
-2/3,-2/3,-2/3,1/3,1/3,1/3,1/3,1/3;
0, 1, -1, 0,0,0,0,0;
0, 0, 1, -1, 0,0,0,0;
0,0,0,1,-1,0,0,0;
0,0,0,0,1,-1,0,0;
0,0,0,0,0,1,-1,0;
0,0,0,0,0,0,1,-1];
}

m3 = matid(8);
m3[8,] = [-1,-1,-1,-1,-1,-1,-1,3];

m = m1*m2*m3;

for(i=1,length(v1),v1[i][2] = v1[i][2]*m);
for(i=1,length(v2),v2[i][2] = v2[i][2]*m);
for(i=1,length(v3),v3[i][2] = v3[i][2]*m);
for(i=1,length(v4),v4[i][2] = v4[i][2]*m);
for(i=1,length(v5),v5[i][2] = v5[i][2]*m);
for(i=1,length(v6),v6[i][2] = v6[i][2]*m);
for(i=1,length(v7),v7[i][2] = v7[i][2]*m);
for(i=1,length(v8),v8[i][2] = v8[i][2]*m);


--------------------------

\\ now check the relations in gp
\\ here we do it for the "split example"
\\ one can write a loop to run over many values of the s1, ..., s7, r
\\ (each), and thus verify the relation in the Laurent polynomials

s1 = 3;
s2 = 5;
s3 = 7;
s4 = 11;
s5 = 13;
s6 = 17;
s7 = 19;
r = 2;

chi1 = 0;
{
for(i = 1, length(v1), 
v = v1[i][2];
m = v1[i][1];
chi1 = chi1 + m*s1^v[1]*s2^v[2]*s3^v[3]*s4^v[4]*s5^v[5]*s6^v[6]*s7^v[7]*r^v[8];
);
}

chi2 = 0;
{
for(i = 1, length(v2), 
v = v2[i][2];
m = v2[i][1];
chi2 = chi2 + m*s1^v[1]*s2^v[2]*s3^v[3]*s4^v[4]*s5^v[5]*s6^v[6]*s7^v[7]*r^v[8];
);
}

chi3 = 0;
{
for(i = 1, length(v3), 
v = v3[i][2];
m = v3[i][1];
chi3 = chi3 + m*s1^v[1]*s2^v[2]*s3^v[3]*s4^v[4]*s5^v[5]*s6^v[6]*s7^v[7]*r^v[8];
);
}

chi4 = 0;
{
for(i = 1, length(v4), 
v = v4[i][2];
m = v4[i][1];
chi4 = chi4 + m*s1^v[1]*s2^v[2]*s3^v[3]*s4^v[4]*s5^v[5]*s6^v[6]*s7^v[7]*r^v[8];
);
}

chi5 = 0;
{
for(i = 1, length(v5), 
v = v5[i][2];
m = v5[i][1];
chi5 = chi5 + m*s1^v[1]*s2^v[2]*s3^v[3]*s4^v[4]*s5^v[5]*s6^v[6]*s7^v[7]*r^v[8];
);
}

chi6 = 0;
{
for(i = 1, length(v6), 
v = v6[i][2];
m = v6[i][1];
chi6 = chi6 + m*s1^v[1]*s2^v[2]*s3^v[3]*s4^v[4]*s5^v[5]*s6^v[6]*s7^v[7]*r^v[8];
);
}

chi7 = 0;
{
for(i = 1, length(v7), 
v = v7[i][2];
m = v7[i][1];
chi7 = chi7 + m*s1^v[1]*s2^v[2]*s3^v[3]*s4^v[4]*s5^v[5]*s6^v[6]*s7^v[7]*r^v[8];
);
}

chi8 = 0;
{
for(i = 1, length(v8), 
v = v8[i][2];
m = v8[i][1];
chi8 = chi8 + m*s1^v[1]*s2^v[2]*s3^v[3]*s4^v[4]*s5^v[5]*s6^v[6]*s7^v[7]*r^v[8];
);
}

\\ now need to compare

s8 = r^3/(s1*s2*s3*s4*s5*s6*s7);
s = [s1,s2,s3,s4,s5,s6,s7,s8];
Rts = [];

for(i=1,8,Rts = concat(Rts,[s[i],1/s[i]]));
for(i=1,7,for(j=i+1,8,Rts = concat(Rts,[s[i]/s[j], s[j]/s[i], s[i]*s[j]/r, r/(s[i]*s[j])])));
for(i=1,6,for(j=i+1,7,for(k=j+1,8,Rts = concat(Rts,[s[i]*s[j]*s[k]/r, r/(s[i]*s[j]*s[k])]))));


P = vector(9,i,sum(j=1,240,Rts[j]^i));

S = [];
{
for(i=1,9,
z = 0;
for(j=1,i-1,
z = z + P[j]*S[i-j]*(-1)^(j-1);
);
z = z + (-1)^(i-1)*P[i];
S = concat(S, [z/i]);
);
}

eps1 = -S[1];
eps2 = S[2];
eps3 = -S[3];
eps4 = S[4];
eps5 = -S[5];
eps6 = S[6];
eps7 = -S[7];
eps8 = S[8];
eps9 = -S[9];

\\ check relations

{-chi8 + 8 - eps1}

{-7*chi8 + chi7 + 36 - eps2}

{-chi8^2 - 27*chi8 + 8*chi7 -chi6 + 120 - eps3}

{-8*chi8^2+(chi7-76)*chi8+35*chi7-8*chi6+chi5+330 - eps4}

{-chi8^3-35*chi8^2+(10*chi7-chi6-173)*chi8+112*chi7-36*chi6+8*chi5-chi4+792 - eps5}

{-8*chi8^3+(chi7+2*chi1-113)*chi8^2+((chi1+50)*chi7-8*chi6+chi5+chi3-chi2+chi1^2-2*chi1-334)*chi8-chi7^2+(chi6+chi3-chi2-chi1^2-chi1+294)*chi7+(chi1-120)*chi6+(-chi1+36)*chi5-9*chi4+(chi2+2*chi1)*chi3-chi1*chi2-chi1^3-chi1^2+1716 - eps6}

{-chi8^4+(-2*chi1-32)*chi8^3+(10*chi7-2*chi6-2*chi3-chi1^2+22*chi1-303)*chi8^2+((chi2+7*chi1+172)*chi7+(-2*chi1-32)*chi6+7*chi5+chi4+(-4*chi1+10)*chi3+(chi1-7)*chi2+2*chi1^3+9*chi1^2-20*chi1-560)*chi8+(-chi1-9)*chi7^2+(10*chi6-chi5+9*chi3+(chi1-8)*chi2-10*chi1^2-11*chi1+671)*chi7-chi6^2+(-2*chi3+2*chi1^2+11*chi1-329)*chi6+(chi2-9*chi1+119)*chi5+(2*chi1-43)*chi4-chi3^2+(7*chi2+17*chi1)*chi3-chi1*chi2^2+(chi1^2-7*chi1)*chi2-9*chi1^3-10*chi1^2-chi1+3432 - eps7}

{-10*chi8^4+(chi7-18*chi1-87)*chi8^3+((3*chi1+52)*chi7-20*chi6+2*chi5-17*chi3+(chi1-4)*chi2-6*chi1^2+119*chi1-713)*chi8^2+(chi7^2+(chi6+2*chi3+10*chi2+30*chi1+467)*chi7+(-19*chi1-87)*chi6+(chi1+28)*chi5+5*chi4+(3*chi2-30*chi1+53)*chi3+(-2*chi1^2+5*chi1-24)*chi2+16*chi1^3+43*chi1^2-99*chi1-822)*chi8+(-7*chi1-43)*chi7^2+((chi1+51)*chi6-7*chi5-2*chi4+(2*chi1+44)*chi3+(8*chi1-34)*chi2-chi1^3-51*chi1^2-58*chi1+1378)*chi7-10*chi6^2+(2*chi5-18*chi3+(-2*chi1-3)*chi2+17*chi1^2+59*chi1-782)*chi6+(chi3+10*chi2-chi1^2-42*chi1+321)*chi5+(-3*chi2+13*chi1-147)*chi4-9*chi3^2+((chi1+27)*chi2+3*chi1^2+80*chi1+1)*chi3+chi2^3+(-8*chi1-1)*chi2^2+(8*chi1^2-27*chi1+1)*chi2-chi1^4-44*chi1^3-52*chi1^2-8*chi1+6435 - eps8}

{-50*chi8^4+(11*chi7-2*chi1^2-81*chi1-182)*chi8^3+(-chi7^2+(-chi2+22*chi1+190)*chi7+(-2*chi1-99)*chi6+15*chi5+2*chi4+(-4*chi1-76)*chi3-chi2^2+(8*chi1-31)*chi2+2*chi1^3-19*chi1^2+438*chi1-1516)*chi8^2+((-2*chi1+2)*chi7^2+(12*chi6-3*chi5+14*chi3+(2*chi1+53)*chi2-chi1^2+95*chi1+1072)*chi7+(-2*chi3+2*chi2+2*chi1^2-90*chi1-183)*chi6+(-chi2+6*chi1+85)*chi5+(4*chi1+10)*chi4-chi3^2+(24*chi2-125*chi1+195)*chi3+(-chi1+2)*chi2^2+(-16*chi1^2+14*chi1-53)*chi2+70*chi1^3+147*chi1^2-343*chi1-1045)*chi8-2*chi7^3+(-chi3-30*chi1-151)*chi7^2+((chi2+10*chi1+183)*chi6+(-chi1-27)*chi5-14*chi4+(-chi2+15*chi1+152)*chi3+(chi1^2+36*chi1-104)*chi2-8*chi1^3-183*chi1^2-213*chi1+2603)*chi7-51*chi6^2+(16*chi5+3*chi4-86*chi3-chi2^2+(-17*chi1-24)*chi2+79*chi1^2+218*chi1-1664)*chi6-2*chi5^2+(10*chi3+(2*chi1+51)*chi2-9*chi1^2-139*chi1+749)*chi5+(2*chi3-23*chi2-chi1^2+47*chi1-406)*chi4-44*chi3^2+(-chi2^2+(6*chi1+76)*chi2+24*chi1^2+274*chi1+7)*chi3+8*chi2^3+(-35*chi1-8)*chi2^2+(chi1^3+36*chi1^2-76*chi1+8)*chi2-8*chi1^4-155*chi1^3-191*chi1^2-36*chi1+11440 - eps9}



==> E8splitexample.txt <==
/*
this correponds to the values

r = 2;
s1 = 3;
s2 = 5;
s3 = 7;
s4 = 11;
s5 = 13;
s6 = 17;
s7 = 19;
*/

p0 = 304511668593931380992718188076633465336158594670763/4546178597675518963433298984960000;
p1 = -273734121335910626213949228348190769443/10515552223083415732224000;
p2 = 781587026223956529421447/772796805580800;
q0 = 180146465169869794478108232275213457181875894636670177750008638437619599142707147/2018248457331313631515164527394332578745891684352000000;
q1 = -184015704364532733402963319692405264165486625322242588070274932927/19755242340775090031422102452479144755200000;
q2 = 72555101947649011127391733034984158462573146409905769/334144126929150643812347475394560000;
q3 = 8791843737334763027474010576450583/38142349023461050368000;
q4 = -2243374456559366834339/3010687555075200;

E = ellinit([0,t^2,0,p0 + p1*t + p2*t^2,q0 + q1*t + q2*t^2 + q3*t^3 + q4*t^4 + t^5]);

P1 = [3*t^2 - 99950606190359/620780160*t + 4325327557647488120209649813/2642523476911718400, 6*t^3 - 33316862459613/75246080*t^2 + 36129092252267864586506937/3605782522101760*t - 394908316693932277848199110980674869175/5832626299736934592806912];
P2 = [5/4*t^2 - 153332163637781/1655413760*t + 5414114237697608646836821/5138596941004800, 15/8*t^3 - 1175544822114977/6621655040*t^2 + 79235280546998830180938035083/16442368300784025600*t - 42533602138016585446099539952856764002437/1166525259947386918561382400];
P3 = [7/9*t^2 - 203120672689603/2793510720*t + 6943164348569130636788638639/7927570430735155200, 28/27*t^3 - 203119843845763/1719083520*t^2 + 9899797500592844159821439231/2774649650757304320*t - 67632854677204349604177524622914091609109/2362213651393458510086799360];
P4 = [11/25*t^2 - 8564057914757/147804800*t + 115126372233675800396600989/155442557465395200, 66/125*t^3 - 236936136308277/2956096000*t^2 + 426222218316656019206145759/155704245272576000*t - 136181262436033828018273128049327902091/5832626299736934592806912];
P5 = [13/36*t^2 - 347479008951469/6385167360*t + 157133607680949617374030405417/221971972060584345600, 91/216*t^3 - 12856511147181313/178784686080*t^2 + 925300828668434519802604615/362403219690749952*t - 586492480886425933149958391099059062883769/26456792895606735312972152832];
P6 = [17/64*t^2 - 1327421017414859/26486620160*t + 5942419292933021418457517303/8901131711702630400, 153/512*t^3 - 1552954120260377/24928583680*t^2 + 491682023169219552120101804389/210462314250035527680*t - 310174198977696081880462152535561307341933/14931523327326552557585694720];
P7 = [19/81*t^2 - 489830985359431/10056638592*t + 46685137201743696441477454951/71348133876616396800, 190/729*t^3 - 35756504359206847/603398315520*t^2 + 1698404718331610195551409835929/749155405704472166400*t - 259305461836736411521262688525280604422805/12755953717524675954468716544];
P8 = [120/169*t^2 - 30706596009257/440806080*t + 76164443074828743662165466409/55823308449760051200, 2040/2197*t^3 - 3572183183156827/32472714560*t^2 + 94910074023831967776707994875/22577426973014065152*t - 83546711977995381180426741690137065619473/1601784997565255662549598208];

ellisoncurve(E,P1)
ellisoncurve(E,P2)
ellisoncurve(E,P3)
ellisoncurve(E,P4)
ellisoncurve(E,P5)
ellisoncurve(E,P6)
ellisoncurve(E,P7)
ellisoncurve(E,P8)



==> README.txt <==

E7allrelations.txt lists the equations between lambda = (p0,...,q3),
the coefficients eps1, ..., eps7 of c^55, ..., c^48 in Phi_lambda(x)
and the coefficients eta1, eta2 of u^125 and u^124 in Psi_lambda(x),
and the fundamental characters chi1, ... , chi7.

E7Phi.txt calculates Phi_lambda(x) and verifies the relation between
eps1, ..., eps 7 and lambda.

E7Psi.txt does most of the elimination needed for Psi_lambda(x) and
stores t1, t2 and gg in E7elim.txt

E7lambdatoeps_verify.txt checks the verifies the relation between
eta1,eta2 and lambda.

E7lie.txt checks the relation between eps1,..., eps7, eta1, eta2, and
the fundamental invariants chi1,.., chi7. The final check involves the
file E7chars.txt which stores the vectors corresponding to the
monomials in the expression for the characters, with multiplicity.

E7splitexample.txt contains the details of the small Galois example of
multiplicative E7.

E7bigexample.txt contains the details of the big Galois example of
multiplicative E7.

-------------------------------------------------------------------------------
E8allrelations.txt lists the equations between lambda = (p0,...,q4),
the coefficients eps1, ..., eps9 of c^239, ..., c^231 in
Phi_lambda(x), and the fundamental characters chi1, ..., chi8.

E8Psi.txt does most of the elimination needed for Phi_lambda(x) and
stores t1, t2 and gg in E8elim.txt

E8lambdatoeps_verify.txt checks the verifies the relation between
eps1,...,eps9 and lambda.

E8lie.txt checks the relation between eps1, ..., eps9 and the
fundamental invariants chi1,...,chi8. The final check involves the
file E8chars.txt which stores the vectors corresponding to the
monomials in the expression for the characters, with multiplicity. We
do not include this file since it is very large (about 112
megabytes). However, it is not difficult to generate it by modifying
the output of LiE to the first part of E8lie.txt.

E8splitexample.txt contains the details of the small Galois example of
multiplicative E8.

E8bigexample.txt contains the details of the big Galois example of
multiplicative E8

